Statistical Characterization and Block-EM Estimation of Frequency-Domain NSI for OFDM Systems in Bursty Impulsive Noise

Impulsive noise (IN), characterized by its high power and non-Gaussian distribution, poses a critical challenge in modern orthogonal frequency-division multiplexing (OFDM) systems, driven by the proliferation of electronic devices. Current IN mitigation techniques rely heavily on time-domain processing. These methods are applied before the discrete Fourier transform (DFT), introducing additional complexity, failing to align with OFDM's inherent frequency-domain processing flow, and risking the destruction of subcarrier orthogonality due to imperfect IN subtraction. To address these limitations, we propose a frequency-domain, block-based framework for mitigating IN. The statistical representation of IN in the frequency domain is first derived using a transformed Gaussian mixture model. Based on this model, we develop an optimal receiver that leverages perfect noise state information (NSI), thereby identifying scenarios in which NSI is critical. We then propose an unsupervised block-based expectation-maximization (EM) framework for NSI estimation and develop three variants for evaluation. These include a simple symbol-by-symbol variance-updated EM, a sequence-based transition-updated EM, and a MAP-based EM that exploits a sparsity-promoting prior to automatically prune the number of states. Our frequency-domain design operates after the DFT, seamlessly integrates with the OFDM processing chain, preserves subcarrier orthogonality, and leverages the known IN block structure to achieve substantial performance gains without the immense complexity of time-domain impulse reconstruction.

==> data/ber_it_M64Nn1.txt <==
0	0.0531382662077946	0.0873728645397328	0.162082736489629	0.0531382662077946	0.0873728645397328	0.162082736489629	0.162082736489629	0.162082736489629
1	0.00891365144327659	0.0102186153226057	0.0125598238923511	0.00820892630142932	0.00974551204539113	0.0123588658419372	0.0129978296592565	0.0123726009983567
2	0.00650444919852417	0.00638884754906520	0.00657495426782005	0.00545051623104827	0.00559134034043345	0.00617916162837566	0.00691599231079280	0.00618923821039904
3	0.00589109540197811	0.00514780020463213	0.00545800390661334	0.00461022230490187	0.00407045856199423	0.00461371035252535	0.00630598703996527	0.00455404148451307
4	0.00577740055188665	0.00502374972870741	0.00522993209933960	0.00431121136018355	0.00353756239729638	0.00381031221901839	0.00657921743713763	0.00378295042321644
5	0.00592047251418473	0.00520463212724398	0.00526377391250426	0.00423225746442192	0.00329573993116919	0.00341994543143274	0.00671360803646172	0.00346181750534834
6	0.00617629367810746	0.00539287818187456	0.00533209313862276	0.00420805816513193	0.00325478250085263	0.00328346200353456	0.00687171735962546	0.00334035593588193
7	0.00648029640653583	0.00560104486404365	0.00545370973242799	0.00428295042321644	0.00325495302762534	0.00321205779307351	0.00701526989737389	0.00331021920441509
8	0.00678180324310917	0.00575518556413357	0.00555348339689331	0.00438301863392553	0.00328784919232320	0.00316486838433634	0.00710239357579140	0.00330563048398599
9	0.00705447555266177	0.00590560568009177	0.00561290422596348	0.00446826651784330	0.00330237497287074	0.00314418813753759	0.00719520664744365	0.00331480792484420
10	0.00729149226428549	0.00602114531981521	0.00569900474374477	0.00451379716615509	0.00332228009797538	0.00314772269246272	0.00726882770594984	0.00331725730939758
11	0.00748192416209345	0.00610154094192788	0.00579085666449633	0.00455289430440580	0.00333274424084581	0.00316903853905063	0.00728619043189781	0.00333550367407683
12	0.00763555328186525	0.00618192106160667	0.00588078628344650	0.00457937246147645	0.00333868167302266	0.00316547297925774	0.00733342634793663	0.00333844913651443
13	0.00774354323628810	0.00623864446718135	0.00594333860416085	0.00459185192075156	0.00334485164170775	0.00316889901714569	0.00735334697547515	0.00334778160171147
14	0.00781564505627384	0.00628984900629399	0.00599227978792671	0.00460140142002295	0.00335274238055375	0.00317820047747496	0.00738185595138437	0.00336440021083310
15	0.00788058475180603	0.00632962825163551	0.00606103308219391	0.00460217654171705	0.00336174929463926	0.00317821597990885	0.00738353021424364	0.00338151489783896
16	0.00791334139459895	0.00636926797507209	0.00609992868880415	0.00460335472669209	0.00336294298204818	0.00318449446563110	0.00740560568009178	0.00340301677363346
17	0.00794856292437913	0.00639382383034137	0.00615020308188386	0.00460502898955136	0.00336914395560103	0.00318392087557747	0.00742366601556444	0.00342082907016402
18	0.00796795646916566	0.00642873531144390	0.00619469506712554	0.00460512200415466	0.00337218243264192	0.00318674231854401	0.00743946299569032	0.00343478126065792
19	0.00798156760611416	0.00646180200291446	0.00623002511394289	0.00460473444330760	0.00337959259603758	0.00319328434564227	0.00744073419526866	0.00345481040523362
20	0.00799223328062506	0.00649300840231917	0.00627341642637894	0.00460530803336124	0.00338914209530896	0.00320188819644684	0.00745443834682045	0.00346290267572009

==> data/ber_it_M64Nn5.txt <==
0	0.000311984770733322	0.000266926005628207	0.000766330077801689	0.000311984770733322	0.000266926005628207	0.000766330077801689	0.000766330077801689	0.000766330077801689
1	0.000376907796722397	0.000331319317993710	0.000226651216685979	0.000326601556033769	0.000290398940572753	0.000201373944711141	0.000226171163714617	0.000201407051812614
2	0.000397599735143188	0.000359990067869558	0.000228058268498593	0.000339248468796557	0.000306389670584340	0.000194189703691442	0.000228323125310379	0.000193908293328919
3	0.000400546267174309	0.000360652209899023	0.000242708160900513	0.000341102466479060	0.000304684654858467	0.000200314517463996	0.000241284555537163	0.000200397285217679
4	0.000400397285217679	0.000361546101638801	0.000249048170832644	0.000341069359377587	0.000301655355073663	0.000204999172322463	0.000252375434530707	0.000205644760801192
5	0.000400413838768416	0.000358963747723887	0.000252143684820394	0.000341069359377587	0.000296292004634994	0.000208922363847045	0.000256447608011919	0.000209303095513988
6	0.000400413838768416	0.000355619930475087	0.000261115709319649	0.000341069359377587	0.000296391325939414	0.000213242840589306	0.000264509187220659	0.000215758980301275
7	0.000400413838768416	0.000355653037576560	0.000267025326932627	0.000341069359377587	0.000294272471445125	0.000215609998344645	0.000269955305413011	0.000216636318490316
8	0.000400413838768416	0.000351613971196822	0.000270054626717431	0.000341069359377587	0.000292799205429565	0.000219086243999338	0.000272156927660983	0.000218606191027975
9	0.000400413838768416	0.000349197152789273	0.000273282569111074	0.000341069359377587	0.000290912100645588	0.000220824366826684	0.000275484191359047	0.000219516636318490
10	0.000400413838768416	0.000347293494454561	0.000276576725707664	0.000341069359377587	0.000290167190862440	0.000221585830160569	0.000278579705346797	0.000221105777189207
11	0.000400413838768416	0.000345836781989737	0.000279804668101308	0.000341069359377587	0.000288031782817414	0.000221834133421619	0.000280880648899189	0.000221337526899520
12	0.000400413838768416	0.000344346962423440	0.000282155272305910	0.000341069359377587	0.000287336533686476	0.000221602383711306	0.000282569111074325	0.000223787452408542
13	0.000400413838768416	0.000343138553219666	0.000282900182089058	0.000341069359377587	0.000285118357887767	0.000223125310379076	0.000285151464989240	0.000224946200960106
14	0.000400413838768416	0.000341251448435689	0.000283744413176626	0.000341069359377587	0.000284588644264195	0.000222446614798874	0.000286376427743751	0.000224979308061579
15	0.000400413838768416	0.000340341003145175	0.000283959609336203	0.000341069359377587	0.000284274126800199	0.000223638470451912	0.000288097997020361	0.000224466147988744
16	0.000400413838768416	0.000340539645754014	0.000286260552888595	0.000341069359377587	0.000282734646581692	0.000223141863929813	0.000289786459195498	0.000224929647409369
17	0.000400413838768416	0.000339033272636981	0.000288180764774044	0.000341069359377587	0.000282900182089058	0.000223340506538653	0.000289140870716769	0.000226882966396292
18	0.000400413838768416	0.000337874524085416	0.000288991888760139	0.000341069359377587	0.000280880648899189	0.000222446614798874	0.000291044529051481	0.000226055288859460
19	0.000400413838768416	0.000335573580533024	0.000290862439993379	0.000341069359377587	0.000280317828174143	0.000222297632842245	0.000291458367819897	0.000227412680019864
20	0.000400413838768416	0.000334497599735143	0.000291226618109584	0.000341069359377587	0.000279308061579209	0.000223208078132759	0.000291590796225790	0.000226882966396292

==> data/ber_it_M8Nn1.txt <==
0	0.0264434580906205	0.0450881091073982	0.135326258327811	0.0264434580906205	0.0450881091073982	0.135326258327811	0.135326258327811	0.135326258327811
1	0.00548027486134849	0.00609278314555792	0.00792750008720221	0.00457000592974991	0.00546752589905473	0.00765143534828561	0.00803685165160976	0.00766015556873278
2	0.00444462660016045	0.00430395200390666	0.00422199937214413	0.00296487495203879	0.00321795318985664	0.00363593079633053	0.00429256339600265	0.00362593742369807
3	0.00428743590637971	0.00379272035997070	0.00372384805887893	0.00227677979699327	0.00204251979490042	0.00218743241829153	0.00417360214866232	0.00207073842826747
4	0.00441455928005860	0.00392947085702327	0.00376594928319788	0.00173553315427814	0.00107312776866999	0.00103285779064495	0.00440360668317695	0.00101419651888800
5	0.00469369353657261	0.00422632460148593	0.00393037775994977	0.00130185915099934	0.000833932121804039	0.000801266176008929	0.00447284523352750	0.000812149011127001
6	0.00503238689874080	0.00451260943876661	0.00411411280477171	0.00112578045973002	0.000793138930552164	0.000745439324706128	0.00473628309323660	0.000772890578673829
7	0.00542200634832049	0.00473593428441871	0.00428576162405386	0.00108587673096376	0.000798231539293313	0.000731242805818131	0.00492936621437790	0.000776500749938958
8	0.00571758694059786	0.00489110188705570	0.00443859220761101	0.00108278977292546	0.000808695803829921	0.000736300533677492	0.00498742544211518	0.000794272559210297
9	0.00596429941748927	0.00501693466810841	0.00455205971606962	0.00107888311416513	0.000818863580871325	0.000750758659178904	0.00501860895043427	0.000804091527433814
10	0.00612155987303359	0.00511547315916146	0.00468207820293697	0.00107869126931529	0.000825822316788168	0.000758816142872092	0.00503284035020405	0.000814747636820259
11	0.00623746904321741	0.00519789668282814	0.00478258746381109	0.00107916216121944	0.000831106770379155	0.000764152917785762	0.00504696710732847	0.000825682793261014
12	0.00630651574871813	0.00526844326624577	0.00486811538595696	0.00107897031636960	0.000836443545292825	0.000771582545606753	0.00504511842059367	0.000828316299836060
13	0.00634387317311382	0.00534361156650040	0.00494781820084412	0.00107897031636960	0.000841082702570721	0.000772681293383097	0.00507752275977537	0.000838344553350309
14	0.00636331926471101	0.00541091422791168	0.00501944609159719	0.00107897031636960	0.000842774425337473	0.000779622588859047	0.00508561512435035	0.000843070912832676
15	0.00637423698071087	0.00546583417628798	0.00508537095817782	0.00107897031636960	0.000845285848826259	0.000787087097561827	0.00510303812480379	0.000852174822979525
16	0.00638157940632739	0.00551969025776972	0.00515856848861139	0.00107897031636960	0.000846559001011545	0.000793400537165580	0.00511627541944261	0.000852296906065785
17	0.00638536398200146	0.00556461683351355	0.00521830199867453	0.00107897031636960	0.000848983222295860	0.000795406187868429	0.00513116955596638	0.000854721127350100
18	0.00638817189298545	0.00559449230876557	0.00526310649133210	0.00107897031636960	0.000849401792877324	0.000798754752520144	0.00515579545850919	0.000856848861139210
19	0.00638897415326659	0.00562963479716767	0.00531050960968293	0.00107897031636960	0.000850361017126513	0.000798423384143151	0.00517105584429174	0.000862098433848408
20	0.00639007290104294	0.00565846384596603	0.00536120897136280	0.00107897031636960	0.000849959886985943	0.000800568558373156	0.00518949039031707	0.000863842477937842

==> data/ber_it_M8Nn5.txt <==
0	8.40048840048840e-05	7.87545787545787e-05	0.000287138787138787	8.40048840048840e-05	7.87545787545787e-05	0.000287138787138787	0.000287138787138787	0.000287138787138787
1	0.000106267806267806	9.97964997964998e-05	8.44932844932845e-05	6.63817663817664e-05	6.63410663410663e-05	6.95156695156695e-05	8.62840862840863e-05	6.95156695156695e-05
2	0.000109808709808710	0.000107163207163207	8.36385836385836e-05	6.69108669108669e-05	6.69922669922670e-05	6.35327635327635e-05	8.46560846560847e-05	6.35327635327635e-05
3	0.000109849409849410	0.000107610907610908	8.51037851037851e-05	6.69108669108669e-05	6.67887667887668e-05	6.13349613349613e-05	8.76271876271876e-05	6.10093610093610e-05
4	0.000109849409849410	0.000107936507936508	8.84411884411884e-05	6.69108669108669e-05	6.67480667480667e-05	6.13756613756614e-05	8.95400895400895e-05	6.12535612535613e-05
5	0.000109849409849410	0.000108343508343508	9.04354904354904e-05	6.69108669108669e-05	6.67480667480667e-05	6.24338624338624e-05	9.36507936507936e-05	6.03581603581604e-05
6	0.000109849409849410	0.000108099308099308	9.15750915750916e-05	6.69108669108669e-05	6.67480667480667e-05	6.22710622710623e-05	9.43833943833944e-05	6.09686609686610e-05
7	0.000109849409849410	0.000108384208384208	9.41391941391941e-05	6.69108669108669e-05	6.65445665445665e-05	6.28408628408628e-05	9.54415954415954e-05	6.26780626780627e-05
8	0.000109849409849410	0.000108587708587709	9.56857956857957e-05	6.69108669108669e-05	6.65445665445665e-05	6.24338624338624e-05	9.73544973544973e-05	6.17826617826618e-05
9	0.000109849409849410	0.000108384208384208	9.73951973951974e-05	6.69108669108669e-05	6.65445665445665e-05	6.30850630850631e-05	9.82905982905983e-05	6.22303622303622e-05
10	0.000109849409849410	0.000108384208384208	9.90638990638990e-05	6.69108669108669e-05	6.63817663817664e-05	6.31664631664632e-05	9.98778998778998e-05	6.21489621489622e-05
11	0.000109849409849410	0.000108384208384208	9.95929995929996e-05	6.69108669108669e-05	6.64224664224664e-05	6.31664631664632e-05	9.96743996743997e-05	6.33292633292633e-05
12	0.000109849409849410	0.000108384208384208	9.98778998778999e-05	6.69108669108669e-05	6.64224664224664e-05	6.35734635734636e-05	0.000100081400081400	6.34106634106634e-05
13	0.000109849409849410	0.000108384208384208	0.000100407000407000	6.69108669108669e-05	6.64224664224664e-05	6.34513634513635e-05	0.000100936100936101	6.45502645502646e-05
14	0.000109849409849410	0.000108384208384208	0.000101831501831502	6.69108669108669e-05	6.63003663003663e-05	6.34513634513635e-05	0.000101994301994302	6.48758648758649e-05
15	0.000109849409849410	0.000108384208384208	0.000102604802604803	6.69108669108669e-05	6.63003663003663e-05	6.33699633699634e-05	0.000102930402930403	6.48758648758649e-05
16	0.000109849409849410	0.000108384208384208	0.000104070004070004	6.69108669108669e-05	6.63003663003663e-05	6.32071632071632e-05	0.000104314204314204	6.45095645095645e-05
17	0.000109849409849410	0.000108384208384208	0.000104802604802605	6.69108669108669e-05	6.68701668701669e-05	6.35734635734636e-05	0.000104599104599105	6.43467643467644e-05
18	0.000109849409849410	0.000108384208384208	0.000104517704517705	6.69108669108669e-05	6.68701668701669e-05	6.39397639397640e-05	0.000104721204721205	6.46316646316646e-05
19	0.000109849409849410	0.000108384208384208	0.000104354904354904	6.69108669108669e-05	6.70329670329670e-05	6.35734635734636e-05	0.000104802604802605	6.43874643874644e-05
20	0.000109849409849410	0.000108384208384208	0.000104517704517705	6.69108669108669e-05	6.70329670329670e-05	6.34513634513635e-05	0.000105168905168905	6.48758648758649e-05

==> data/ber_nf_A.txt <==
1	0.00295601403937128	3.75400579887075e-07	0.0133148054326263	6.50083931023959e-07	0.0130678620479170	8.41446665649321e-06	0.000295525713413704	9.81565695101480e-05	1.99908438882954e-06	1.99603235159469e-06
2	0.00514345185411262	4.91377994811537e-07	0.0164562612543873	1.06210895772928e-06	0.00996609797039524	4.17182969632229e-05	0.000236096444376621	0.000134146192583550	1.91973142072333e-06	2.01129253776896e-06
4	0.00829321837326416	5.21898367160079e-07	0.0178136548145887	2.02350068670838e-06	0.00721768960781322	0.000210083931023959	0.000208664733709751	0.000155867541584007	1.86784678773081e-06	1.88310697390508e-06
8	0.0122263848618953	6.13459484205707e-07	0.0169867602624752	5.84465130474592e-06	0.00530548451091103	0.000725618800549367	0.000193825728673890	0.000169595605066382	1.93193956966275e-06	1.94109568136731e-06
16	0.0158238180985808	8.39310239584923e-07	0.0143095772928430	2.76117808637265e-05	0.00426299710056463	0.00148028078742561	0.000184575003815047	0.000171710666870136	1.88005493667023e-06	1.84343048985198e-06
32	0.0179121165878224	1.52296658019228e-06	0.0111796215473829	0.000165469250724859	0.00371864794750496	0.00213440561574851	0.000184288112314970	0.000178373264153823	1.98687623989013e-06	2.00213642606440e-06
64	0.0181258446513047	3.82115061803754e-06	0.00854772165420418	0.000728896688539600	0.00343345338013124	0.00258244162978788	0.000180940027468335	0.000177024263696017	1.77933770792004e-06	1.79764993132916e-06
128	0.0163445475354799	1.73996642759042e-05	0.00696782847550740	0.00184086372653746	0.00331635281550435	0.00287384709293453	0.000178220662292080	0.000177109720738593	1.81596215473829e-06	1.80375400579887e-06
256	0.0137660735540974	0.000109598657103617	0.00603678315275446	0.00301490614985503	0.00322533801312376	0.00300543567831528	0.000183421333740272	0.000183564779490310	2.06012513352663e-06	2.05707309629178e-06
512	0.0111991820540211	0.000625081641996032	0.00551067602624752	0.00386298184037845	0.00320271326110178	0.00308447428658630	0.000178797497329468	0.000179273615138105	2.07233328246605e-06	2.05707309629177e-06
1024	0.00900009461315428	0.00193629177475965	0.00531501602319548	0.00444122997100565	0.00318024111094155	0.00312865862963528	0.000185139630703495	0.000184687929192736	1.51075843125286e-06	1.51075843125286e-06
2048	0.00801677704868000	0.00369851976194110	0.00516464520067145	0.00472287807111247	0.00317754616206318	0.00314273462536243	0.000176322295132001	0.000176951014802381	1.80375400579887e-06	1.80985808026858e-06
4096	0.00741800091561117	0.00497242789562033	0.00510308560964444	0.00489002289027926	0.00315200061040745	0.00313566000305204	0.000179746680909507	0.000179200366244468	1.98077216542042e-06	1.98077216542042e-06
8192	0.00717298336639708	0.00598848161147566	0.00505668853960018	0.00496363802838395	0.00316751106363498	0.00315396917442393	0.000179853502212727	0.000179813825728674	2.07233328246605e-06	2.07233328246605e-06
16384	0.00669974973294674	0.00620087898672364	0.00509143598351900	0.00504880512742255	0.00314215779032504	0.00314078437356936	0.000180698916526782	0.000180668396154433	2.13032198992828e-06	2.12116587822371e-06
32768	0.00684251182664428	0.00666583549519304	0.00508868915000763	0.00507366091866321	0.00316008240500534	0.00315662749885549	0.000180018312223409	0.000179719212574393	1.70608881428353e-06	1.70608881428353e-06
65536	0.00682778574698611	0.00682778574698611	0.00507278803601404	0.00507278803601404	0.00316681214710819	0.00316681214710819	0.000180109873340455	0.000180109873340455	2.15779032504197e-06	2.15779032504197e-06

==> data/ber_nf_r.txt <==
1	0.0130678620479170	8.41446665649321e-06	0.0130884053105448	7.99633755531817e-06	0.0131831985350221	7.57820845414314e-06	0.0137488570120556	8.36868609797039e-06	0.0443804089729895	0.0443804089729895	3.72348542652220e-07	0.495487596520676
2	0.00996609797039524	4.17182969632229e-05	0.0116727605676789	1.82481306271936e-05	0.0128429574240806	9.29650541736609e-06	0.0138918022279872	8.73798260338776e-06	0.0433992461468030	0.0433992461468030	3.87608728826492e-07	0.495452055547076
4	0.00721768960781322	0.000210083931023959	0.00988058904318633	5.49000457805585e-05	0.0124741614527697	1.26690065618801e-05	0.0138290340302152	9.20494430032047e-06	0.0468661956355868	0.0468661956355868	4.21181138409889e-07	0.495409647489698
8	0.00530548451091103	0.000725618800549367	0.00778716618342744	0.000178821913627346	0.0117961300167862	2.09797039523882e-05	0.0138227071570273	9.92217305051122e-06	0.0479500503586144	0.0479500503586144	5.06638180985808e-07	0.495391643522050
16	0.00426299710056463	0.00148028078742561	0.00597574851213185	0.000521004120250267	0.0106875568441935	3.91332214253014e-05	0.0134878589958797	1.04471234549061e-05	0.0454877582786510	0.0454877582786510	4.02868915000763e-07	0.495446754158399
32	0.00371864794750496	0.00213440561574851	0.00472423622768198	0.00113378300015260	0.00902137036471845	9.91210132763620e-05	0.0132520219746681	1.31298641843430e-05	0.0435916252098276	0.0435916252098276	4.05920952235617e-07	0.495480137341674
64	0.00343345338013124	0.00258244162978788	0.00398416297878834	0.00183628567068518	0.00714840225850755	0.000293447276056768	0.0127684632992523	1.79978635739356e-05	0.0481481825118266	0.0481481825118266	3.17411872424844e-07	0.495446271936516
128	0.00331635281550435	0.00287384709293453	0.00358642453837937	0.00237796429116435	0.00553499771097207	0.000735675263238211	0.0119277826949489	3.35418892110484e-05	0.0471512711735083	0.0471512711735083	4.24233175644743e-07	0.495409125591331
256	0.00322533801312376	0.00300543567831528	0.00338241110941554	0.00272568594536853	0.00452547535479933	0.00143028536548146	0.0105992736151381	8.15931634365939e-05	0.0421185685945369	0.0421185685945369	3.11307797955135e-07	0.495456416908285
512	0.00320271326110178	0.00308447428658630	0.00327533343506791	0.00294089729894705	0.00391084999236991	0.00210684877155501	0.00874086677857470	0.000243079505569968	0.0427883198535022	0.0427883198535022	3.54036319243095e-07	0.495440103769265
1024	0.00318024111094155	0.00312865862963528	0.00325165878223714	0.00308434304898520	0.00357717076148329	0.00259973142072333	0.00695710056462689	0.000686091866320769	0.0477657622462994	0.0477657622462994	3.99816877765909e-07	0.495342942163893
2048	0.00317754616206318	0.00314273462536243	0.00319669769571189	0.00311452464520067	0.00340744697085304	0.00289712498092477	0.00577709140851518	0.00152734014954982	0.0434935907218068	0.0434935907218068	4.12025026705326e-07	0.495395278498397
4096	0.00315200061040745	0.00313566000305204	0.00318245994201129	0.00314022279871814	0.00332521287959713	0.00306747749122539	0.00503996032351595	0.00248137646879292	0.0454733862353121	0.0454733862353121	4.70013734167557e-07	0.495419932855180
8192	0.00316751106363498	0.00315396917442393	0.00321032198992828	0.00319255302914695	0.00328864031741187	0.00316879291927362	0.00466433999694796	0.00331661529070655	0.0446918693728064	0.0446918693728064	5.18846329925225e-07	0.495447041049900
16384	0.00314215779032504	0.00314078437356936	0.00315250419655120	0.00314209064550588	0.00324363802838395	0.00319244010376927	0.00436861590111399	0.00375950862200519	0.0427128185563864	0.0427128185563864	5.03586143750954e-07	0.495385826339080
32768	0.00316008240500534	0.00315662749885549	0.00318402868915001	0.00318086983061193	0.00324915000763009	0.00323885243399969	0.00438002136426064	0.00416379368228292	0.0465458690676026	0.0465458690676026	4.79169845872120e-07	0.495370886616816
65536	0.00316681214710819	0.00316681214710819	0.00317462841446666	0.00317462841446666	0.00325863268731878	0.00325863268731878	0.00417589806195635	0.00417589806195635	0.0424033358766977	0.0424033358766977	3.41828170303678e-07	0.495434201129253

==> data/ber_nf_r09_A.txt <==
1	0.00296789867236380	5.95147260796582e-07	0.0133825362429422	6.34823744849687e-07	0.0131831985350221	7.57820845414314e-06	0.000294936670227377	9.59621547382878e-05	1.78238974515489e-06	1.70608881428353e-06
2	0.00316238058904319	3.05203723485427e-07	0.0136895895009919	6.68396154433084e-07	0.0128429574240806	9.29650541736609e-06	0.000288567068518236	9.81321532122692e-05	1.91667938348848e-06	1.89226308560964e-06
4	0.00353490309781779	3.35724095833969e-07	0.0139216694643675	7.35540973599878e-07	0.0124741614527697	1.26690065618801e-05	0.000276468792919274	0.000103146650389135	1.82511826644285e-06	1.83122234091256e-06
8	0.00420185258660156	5.37158553334351e-07	0.0143301419197314	8.72882649168320e-07	0.0117961300167862	2.09797039523882e-05	0.000263854723027621	0.000109922173050511	1.82817030367770e-06	1.83122234091256e-06
16	0.00530394323210743	5.37158553334351e-07	0.0150559133221425	1.24523119182054e-06	0.0106875568441935	3.91332214253014e-05	0.000245490614985503	0.000123293148176408	1.74881733557149e-06	1.70608881428353e-06
32	0.00696254234701664	4.39493361819014e-07	0.0158994567373722	1.51991454295742e-06	0.00902137036471845	9.91210132763620e-05	0.000226467266900656	0.000141181138409889	1.81596215473829e-06	1.85563863879139e-06
64	0.00935163741797650	4.60857622462994e-07	0.0166509446055242	3.79978635739356e-06	0.00714840225850755	0.000293447276056768	0.000209101175034336	0.000155260186174271	1.83122234091256e-06	1.72440103769266e-06
128	0.0123986845719518	7.69113383183275e-07	0.0163902914695559	1.20799633755532e-05	0.00553499771097207	0.000735675263238211	0.000197991759499466	0.000169079810773692	1.83427437814741e-06	1.82206622920800e-06
256	0.0156177414924462	1.01938043644132e-06	0.0147771982298184	5.22386693117656e-05	0.00452547535479933	0.00143028536548146	0.000187779642911644	0.000171384098886006	1.61452769723791e-06	1.61147566000305e-06
512	0.0186584434610102	2.36227681977720e-06	0.0123572928429727	0.000246036929650542	0.00391084999236991	0.00210684877155501	0.000183949336181901	0.000177118876850298	2.15779032504197e-06	2.10285365481459e-06
1024	0.0211142011292538	1.10605829391119e-05	0.0102571097207386	0.000913926445902640	0.00357717076148329	0.00259973142072333	0.000182673584617732	0.000179703952388219	1.60537158553334e-06	1.62063177170761e-06
2048	0.0226838333587670	7.70303677704868e-05	0.00871232107431711	0.00225713718907371	0.00340744697085304	0.00289712498092477	0.000177485121318480	0.000176377231802228	1.77018159621547e-06	1.76102548451091e-06
4096	0.0245259514726079	0.000837628567068518	0.00753661529070655	0.00374448649473524	0.00332521287959713	0.00306747749122539	0.000181385624904624	0.000179954219441477	2.10590569204944e-06	2.09674958034488e-06
8192	0.0236172928429727	0.00388949793987486	0.00714711124675721	0.00507819624599420	0.00328864031741187	0.00316879291927362	0.000181294063787578	0.000181205554707768	1.63283992064703e-06	1.63283992064703e-06
16384	0.0224493453380131	0.0100899313291622	0.00671146345185411	0.00575761025484511	0.00324363802838395	0.00319244010376927	0.000180213642606440	0.000180216694643675	1.73355714939722e-06	1.73355714939722e-06
32768	0.0227035220509690	0.0175058965359377	0.00683334350679078	0.00649488173355715	0.00324915000763009	0.00323885243399969	0.000176911338318327	0.000177048679993896	1.82206622920800e-06	1.82206622920800e-06
65536	0.0233281733557149	0.0233281733557149	0.00663338928734931	0.00663338928734931	0.00325863268731878	0.00325863268731878	0.000177787273004731	0.000177787273004731	1.96856401648100e-06	1.96856401648100e-06

==> data/ber_null_M64.txt <==
1	0.0369280252999721	0.0614695935261836	0.00795617151892847	0.00641426844014510	0.00618419991938734	0.00450211763246830	0.00330655752953214	0.00312736799677549	0.00736938579356959	0.00337688277059498
3	0.0373289698677511	0.00425251529027506	0.00100934387908675	0.000881398699926351	0.000782958147875372	0.000686195523391719	0.000548829613500272	0.000421108584969099	0.000767895225591598	0.000429414966857729
5	0.0375956629697070	0.00118284390001655	0.000401463333885119	0.000332236384704519	0.000280662142029465	0.000345737460685317	0.000269140870716769	0.000215547094851846	0.000282933289190531	0.000218268498592948
7	0.0370727939412632	0.000570563037592954	0.000272862479010315	0.000214632809019568	0.000189301257667660	0.000248593262739454	0.000191343682533155	0.000157294129741955	0.000188280045234913	0.000158041191186046
9	0.0374167418403949	0.000386887807649964	0.000223908797101965	0.000168043470540186	0.000151266114998047	0.000212757040877935	0.000160088077565082	0.000136690698582946	0.000152359981532124	0.000137088468231701
11	0.0370592783695131	0.000292853720561678	0.000196955736556960	0.000150112409243357	0.000136755979803192	0.000189370876792098	0.000143102495116648	0.000127918033391074	0.000136601186746766	0.000129458592857406
13	0.0368281205714505	0.000241885939714275	0.000181186564020070	0.000142242138726110	0.000130736527634149	0.000176843234133824	0.000139132100042131	0.000125918265732123	0.000131096556742886	0.000126224673484239
15	0.0376247159657166	0.000215810245166434	0.000173354594379111	0.000133657564281443	0.000122064979071158	0.000168945585010963	0.000130739485748455	0.000118636635439505	0.000122232409806657	0.000117616105242176
17	0.0369264868459333	0.000194189767673829	0.000164556751589710	0.000130160841195295	0.000120884418768962	0.000159943476995969	0.000126536719172104	0.000118207888283945	0.000121424712189851	0.000118116454012718
19	0.0371269002040196	0.000176403177497070	0.000152589312844555	0.000118322698268004	0.000109476060250901	0.000150115032339280	0.000116551634327386	0.000108659981768459	0.000110613361114728	0.000108538438164692
21	0.0364743560623268	0.000171207922591196	0.000144305637577795	0.000115268250579203	0.000108426838686231	0.000141679916413029	0.000113451142506700	0.000105982828328715	0.000108154272475355	0.000106037341570890
23	0.0372286626328077	0.000162056315212730	0.000149964266996998	0.000118709800371623	0.000111058173328887	0.000147420077183287	0.000118423936347611	0.000109609795607223	0.000110562675687265	0.000109733670017628
25	0.0370583521162034	0.000153398447282745	0.000138191835712497	0.000111805659904833	0.000104883546205860	0.000136859504132231	0.000110323065364388	0.000103070373153018	0.000106255947908840	0.000103310793889306
27	0.0368078031782905	0.000151079668444116	0.000138809988912941	0.000111440789821023	0.000104577371838868	0.000136075180824666	0.000110310965630115	0.000104440103479225	0.000105580486774722	0.000104809672139803
29	0.0369917620137300	0.000141909917955015	0.000141351788803929	0.000114483451470670	0.000105731986381649	0.000139186247697717	0.000112641625272088	0.000104682703577608	0.000105330133392867	0.000105039906234303
31	0.0370510033741787	0.000135949801693009	0.000136447049073581	0.000110235008583437	0.000104919197300657	0.000134529094891375	0.000110211330136743	0.000103202509915350	0.000105298052447759	0.000104966554194045
33	0.0369300397000441	0.000145050097674712	0.000138244375827084	0.000114323523851535	0.000104845926019283	0.000136643770874031	0.000113895015438906	0.000106282689520449	0.000104417417606655	0.000104329195286408
35	0.0373923880094308	0.000134429100707309	0.000132084877062984	0.000108467497473897	0.000101879420680364	0.000130481643651061	0.000107739979791176	0.000102526103065005	0.000102499157965645	0.000104237116874369
37	0.0367214528615874	0.000128847406121120	0.000131104840460169	0.000103841979596267	9.66066131249549e-05	0.000129947181824760	0.000103248679545619	9.55068374213155e-05	9.79234498227336e-05	9.46096519788728e-05
39	0.0365788700476674	0.000130468078455888	0.000126388997421271	0.000107790888489490	0.000101476908650465	0.000126357740095335	0.000107431429241228	0.000101258107368915	0.000101133078065172	0.000101820739235758
41	0.0371888898326680	0.000127104391404060	0.000128378493162321	0.000108196721311475	0.000102216937059373	0.000126951499193069	0.000107636116537841	0.000101928140660834	0.000101775248449843	0.000100891871230782
43	0.0369908642664434	0.000125127918876175	0.000126635035817285	0.000110261419666946	0.000102986324309238	0.000124979067820262	0.000110391664340869	0.000104102707228579	0.000103060749837194	0.000102930505163271
45	0.0373743958868895	0.000124154241645244	0.000122447300771208	0.000102354755784062	0.000100030848329049	0.000122056555269923	0.000103526992287918	0.000100257069408740	0.000100606683804627	0.000101100257069409
47	0.0370014710952764	0.000123549017354327	0.000122606596942880	0.000105436156763590	0.000100586139524193	0.000121825077577290	0.000104815538443857	0.000101643489254109	0.000100241351568785	0.000100838984024825
49	0.0370449394294647	0.000127654031522730	0.000128930571837957	0.000106682297772567	0.000103660283965090	0.000126820372541357	0.000106604142243064	0.000102956884199557	0.000104493942946463	0.000103139247101732
51	0.0370331279122201	0.000124545317901699	0.000126318953855404	0.000108612655944687	0.000102600330677890	0.000126589508492410	0.000107861115286337	0.000102540207425222	0.000102119344656546	0.000102179467909214
53	0.0365129152602594	0.000107265944217445	0.000118244803695150	0.000102433824835672	9.47592822881507e-05	0.000117214425297566	0.000102362764256529	9.32670101261325e-05	9.47592822881507e-05	9.29117072304139e-05
55	0.0371685559174810	0.000121824104234528	0.000116395222584148	0.000107448425624321	0.000101932681867535	0.000116699239956569	0.000108707926167210	0.000104364820846906	0.000102540716612378	0.000102931596091205
57	0.0369122591454901	0.000125663222563530	0.000126333426417202	0.000110695336498185	0.000110080982965652	0.000125830773526948	0.000111644791957554	0.000107735269477800	0.000110136833286791	0.000110639486177046
59	0.0369827141181072	0.000110754790770434	0.000113961673836527	0.000101368791552601	9.59718420023465e-05	0.000113727023856081	0.000101603441533047	9.91005084082910e-05	9.60500586624951e-05	9.87094251075479e-05
61	0.0366420091324201	0.000118460534898891	0.000132550554468363	0.000113633398564905	0.000103587736464449	0.000132289628180039	0.000112328767123288	0.000104500978473581	0.000102413568166993	0.000104631441617743
63	0.0361591355599214	0.000120628683693517	0.000117878192534381	0.000110805500982318	0.000100196463654224	0.000117878192534381	0.000110805500982318	9.82318271119843e-05	0.000103732809430255	0.00010491159135599

==> data/ber_null_M8.txt <==
1	0.0352911018870557	0.0547956538421291	0.00639479577243713	0.00564621019219366	0.00536880253932820	0.00107075935679654	0.000834455335030870	0.000792570372179009	0.00520726917576476	0.000868959503296243
2	0.0354379603630001	0.0105614292109226	0.00163730924185081	0.00171908191917959	0.00176657306800146	0.000291441826394824	0.000273544133805396	0.000270353640174175	0.00144092296422903	0.000251357180645424
3	0.0353862577526005	0.00344238902182937	0.000524949943839430	0.000544151975387020	0.000555384089466231	0.000140840943497583	0.000138897299409093	0.000122117497680325	0.000493851638423598	0.000118435317673488
4	0.0354360295464257	0.00153678041633600	0.000210719736279837	0.000210194737805995	0.000207655210304621	8.98479946279225e-05	8.61119589768634e-05	7.65521030462120e-05	0.000199963372199500	7.75776814602283e-05
5	0.0354134798534798	0.000855449735449734	0.000124118844118844	0.000123711843711844	0.000117492877492877	8.36792836792837e-05	8.37118437118437e-05	7.94627594627595e-05	0.000117053317053317	7.95441595441595e-05
6	0.0355816583221395	0.000552350714372939	8.00341922090610e-05	7.86176578336794e-05	7.57845890829162e-05	6.66992306752962e-05	6.51850042740262e-05	6.59909634876053e-05	7.48809378434486e-05	6.51850042740262e-05
7	0.0354036647935500	0.000394771561202052	6.80185682873198e-05	6.79697043733203e-05	6.60640117273394e-05	6.36208160273638e-05	6.38162716833618e-05	6.17151233813829e-05	6.58196921573418e-05	6.35719521133643e-05

==> data/ber_snr.txt <==
-2	0.305504699850460	0.265717652923166	0.351176051108330	0.318401959288309	0.380059241513310	0.380011917477949
-1	0.251520350759403	0.197894878994108	0.305081057161169	0.261014587847532	0.338734494053977	0.338647887610502
0	0.193369584236171	0.127562690104881	0.249051947589546	0.194026749473554	0.284740414644817	0.284632806380404
1	0.137433200069175	0.0675755587430441	0.186834742271186	0.125362035991494	0.218710562456128	0.218591357158114
2	0.0906832229580562	0.0281380097862683	0.125140003662220	0.0673835006764934	0.146551377910702	0.146402294991912
3	0.0560426852219195	0.00903871781568849	0.0729259671824290	0.0291938383129364	0.0809147516301962	0.0807693919695621
4	0.0325343028046509	0.00225787631865391	0.0360288043865269	0.0100783206681518	0.0347817417930640	0.0346952930285550
5	0.0176627196061077	0.000455224260180462	0.0150020701722259	0.00283472192551446	0.0111627297789441	0.0111146987314472
6	0.00872553687144581	8.06197291990921e-05	0.00519458093000066	0.000678731650746170	0.00261009043651639	0.00259642323068938
7	0.00391342916145305	1.32857244585507e-05	0.00148891160822370	0.000142216254158146	0.000441918190048928	0.000439069795831168
8	0.00154197820978421	2.24311044648579e-06	0.000354319895016324	2.79803867712433e-05	5.31276385794648e-05	5.28021078117208e-05
9	0.000531800286873984	5.18814661091952e-07	6.68813135166474e-05	5.06098615476953e-06	4.16577654347362e-06	4.05387534206163e-06
10	0.000156437879573960	1.42419710887987e-07	9.92360199794506e-06	8.69777520065920e-07	1.57678965625985e-07	1.72938220363984e-07
11	3.84380626850183e-05	7.12098554439935e-08	1.13935768710390e-06	9.66419466739911e-08	0	0
12	7.53298542232530e-06	2.03456729839981e-08	7.12098554439935e-08	1.01728364919991e-08	0	0
13	1.25125888851589e-06	5.08641824599953e-09	1.01728364919991e-08	0	0	0
14	2.39061657561978e-07	0	0	0	0	0

==> data/ber_snr_M64Nn1.txt <==
-2	0.439700616996869	0.460567048026540	0.479870833720894	0.448862121353052	0.449531671472421	0.446918736241590	0.447544073419527	0.450915852788888	0.449011347781602	0.494930270052398
-1.50000000000000	0.407565900846433	0.441403683378290	0.470256782314824	0.422900102316064	0.423622174681425	0.419390196260813	0.420210368027780	0.425491985241683	0.422187300406164	0.492232226459554
-1	0.360913341394599	0.414726599076055	0.456560537004310	0.385274083031036	0.386188850649552	0.379286640002480	0.380459709174340	0.389372461476452	0.383855703345425	0.487153536105169
-0.500000000000000	0.297420860075032	0.378978327597433	0.436773602455586	0.334678231482343	0.335287384119307	0.325791802312963	0.326378786469476	0.340169720646142	0.331564567637119	0.478901435525377
0	0.221542182122593	0.334974545003566	0.410174836449322	0.272490155954485	0.272527857873686	0.259731838898707	0.259378941493814	0.278876228567885	0.266461879515084	0.464843580442129
0.500000000000000	0.144004092642545	0.284385390506309	0.374678262487211	0.205580442129414	0.204319691191517	0.189267975072086	0.187414101013859	0.211309428580287	0.195361733792205	0.441767866555049
1	0.0792634793662605	0.231493008402319	0.330631786190432	0.142182401637057	0.139533221715809	0.124600812327535	0.121141940284625	0.146872352959415	0.129252844696617	0.403925867361176
1.50000000000000	0.0367733234117757	0.181775059684370	0.279637987163985	0.0920194710569560	0.0882468607571389	0.0752048491613183	0.0708869872569994	0.0944243016153536	0.0775453756239729	0.348568722289400
2	0.0144145040771401	0.138362756952842	0.225574489194804	0.0567315598548972	0.0526746349176821	0.0427619756301739	0.0382384894428425	0.0572142436362509	0.0430186339255263	0.277697299476018
2.50000000000000	0.00486903543856385	0.102759557250488	0.173571078659350	0.0346009053421387	0.0307185688153040	0.0239608718568815	0.0200129290298577	0.0337161504356184	0.0231652869500512	0.200986915945803
3	0.00147490155954485	0.0748244194338511	0.127466437230645	0.0210182928719809	0.0177820047747496	0.0134496325923170	0.0104651660310669	0.0197589061482653	0.0123821349951942	0.132875546460794
3.50000000000000	0.000394909000713112	0.0532972436672558	0.0899710104486405	0.0128960406783865	0.0104246116640313	0.00763984745605060	0.00560998976839364	0.0116363749108610	0.00666440331131988	0.0817056087805786
4	0.000100052708275199	0.0370642420860075	0.0616349486869438	0.00799060552506744	0.00619498961336930	0.00445924410132391	0.00310092084457260	0.00693752519145506	0.00367773540445850	0.0489896133692990
4.50000000000000	2.41217871205779e-05	0.0251819365640406	0.0414630577000589	0.00485852478839178	0.00365392366601556	0.00259554150001550	0.00174917061978731	0.00411105943633150	0.00206207174526401	0.0293766161287322
5	6.85207577589682e-06	0.0166712243822280	0.0277820047747496	0.00296443741667442	0.00216758131026571	0.00152801289802499	0.000998108703066382	0.00241462809661117	0.00118575016277556	0.0179216196942920
5.50000000000000	2.23235047902521e-06	0.0106683719343937	0.0185255635134716	0.00174675224010170	0.00125802250953400	0.000871391808513937	0.000568753294267200	0.00139633522463027	0.000658016308560444	0.0112450004650730
6	2.79043809878151e-07	0.00670743806777664	0.0123890800855734	0.00104579418968778	0.000724149691501566	0.000488729730567699	0.000312808110873407	0.000796205004185657	0.000360183548817164	0.00722211887266301

==> data/ber_snr_M64Nn8.txt <==
-2	0.439439429348774	0.460184275698490	0.449909553873522	0.441168544420803	0.440830339390980	0.441059332379923	0.440891625100283	0.440839059611427	0.440857372074366	0.489388224214308
-1.50000000000000	0.407261118281070	0.441035543618543	0.423304719383306	0.410051658585929	0.409174892741288	0.409744358017371	0.409127698908228	0.409170846559001	0.408968572325508	0.483562803027660
-1	0.360688967177090	0.414522550490076	0.384679619100771	0.364680072552234	0.363504168265374	0.364395723603893	0.363478286651087	0.363609473647494	0.363480030695176	0.473911856011720
-0.500000000000000	0.297508458613834	0.379020509958492	0.331445742788378	0.303454776936761	0.301706442498866	0.303072726638529	0.301372946388085	0.301662318183404	0.301361261292686	0.458922215633611
0	0.221429558059228	0.334957375562454	0.264183926889672	0.229139349122746	0.226619135651749	0.228603055565245	0.226123862011232	0.226535700582511	0.226146255537340	0.435483100212773
0.500000000000000	0.143819421674980	0.284296557256967	0.189155464090132	0.152051937632983	0.149330042903485	0.151425407234295	0.148660364854023	0.149206215773135	0.148585336077296	0.399615298754753
1	0.0793160556698874	0.231414559280059	0.118302731173044	0.0871728347692630	0.0843875963584360	0.0865741741951237	0.0837609961979839	0.0843383794342321	0.0837602985803481	0.348250165684188
1.50000000000000	0.0367456486099969	0.181497401374307	0.0641347448463497	0.0421590568209564	0.0401071191879731	0.0417034427430325	0.0396117757856919	0.0401477554152569	0.0396314137221389	0.280561826362970
2	0.0143285081446859	0.137810945620705	0.0298377690188008	0.0175837315567338	0.0163417279988838	0.0173066727126862	0.0159709791063518	0.0163206948271652	0.0159535386654575	0.201605706512261
2.50000000000000	0.00479298196658412	0.102390421709861	0.0120726219958841	0.00652488750915623	0.00582758380131850	0.00636408664411036	0.00559203320659946	0.00581101538246887	0.00559618403153232	0.125167637517876
3	0.00144839373539363	0.0743496459590499	0.00443084865185392	0.00225763019289128	0.00188384666364366	0.00216784680316718	0.00175318288046322	0.00188586975478740	0.00176818165963236	0.0658083295545712
3.50000000000000	0.000391782064250584	0.0529081237573686	0.00146447382189822	0.000741009452718965	0.000558338274791587	0.000696710732847326	0.000508423732951969	0.000557570895392235	0.000513167532875231	0.0294503470647738
4	0.000102445149813387	0.0366507028497680	0.000451428372109247	0.000246433429837106	0.000154766472496425	0.000221388956712826	0.000137779483065332	0.000157452300394154	0.000140430430081273	0.0111651609752695
4.50000000000000	2.30562628623252e-05	0.0248799748857651	0.000132372946388085	7.90749590149640e-05	4.21361052007395e-05	6.95524782866511e-05	3.69388538142244e-05	4.31476507726115e-05	3.80201611496739e-05	0.00382908367923541
5	4.60427639610729e-06	0.0165654190937947	4.04967037566710e-05	2.53932819421675e-05	1.21385468624647e-05	2.34399525620008e-05	1.01503366005093e-05	1.29408071436046e-05	9.73176601904496e-06	0.00118720569255991
5.50000000000000	1.29059262618159e-06	0.0106551676026370	1.23129512714081e-05	9.76664690083365e-06	3.76713523317870e-06	9.27831455579197e-06	2.96487495203879e-06	3.69737346960131e-06	2.51142348878580e-06	0.000343262757682514
6	2.44166172520841e-07	0.00667117792737800	3.10439847919355e-06	3.66249258781262e-06	3.13927936098225e-07	3.24392200634832e-06	9.06902926505982e-07	6.27855872196449e-07	6.27855872196449e-07	9.36551676026371e-05

==> data/ber_snr_M8Nn1.txt <==
-2	0.434437615542921	0.455100875510133	0.478097526945481	0.441671980187659	0.441647842617461	0.436399351215599	0.436609857337194	0.442689734556490	0.437358191775088	0.491177822735359
-1.50000000000000	0.399147511249084	0.433366353901427	0.467837769018801	0.411086120897136	0.411054518818236	0.402444068506052	0.402589452021347	0.413236492378528	0.404110921204088	0.486216087062681
-1	0.348706895950330	0.403594719034497	0.452926366458544	0.368470264048275	0.368270047786808	0.354174613694234	0.354342983710628	0.370942551187694	0.356263211133977	0.478155010638669
-0.500000000000000	0.281957794133036	0.364492343646447	0.431980571348844	0.311730231260246	0.311346157870871	0.290053960724127	0.289912065297011	0.314881056193101	0.292520283232760	0.465653493320311
0	0.203852244584743	0.316735009941051	0.403146499703512	0.243680107433116	0.242854511842059	0.214369353657260	0.213778192472706	0.246944120827375	0.217295301545223	0.446498273396351
0.500000000000000	0.127388991593707	0.264490250793540	0.365499180299278	0.174927064076180	0.173458125501413	0.139380934110014	0.138477623914333	0.176963933168230	0.141675398514074	0.418211971118630
1	0.0673633192647110	0.212209424814259	0.319390038020161	0.114810038717779	0.112873138232935	0.0789294359761415	0.0776100317416024	0.115187345216087	0.0802673619589103	0.379049042519795
1.50000000000000	0.0296948620461125	0.164421779622589	0.266850186612718	0.0708063762251910	0.0684507656353553	0.0390136384247794	0.0376979315637099	0.0693626216470752	0.0393791203041613	0.328686106944784
2	0.0111004918204332	0.124890299626775	0.212030032439220	0.0424056297743207	0.0399530852139942	0.0177345216087063	0.0165748369318776	0.0401866475984513	0.0174841466392270	0.269884683804807
2.50000000000000	0.00357787156859325	0.0931444766123688	0.160655725696746	0.0257377655307126	0.0235632913600056	0.00797042101224319	0.00703243922006348	0.0231452091108863	0.00742247724022464	0.208538944504517
3	0.00102127733789110	0.0685546409013220	0.116303707837734	0.0159378422686526	0.0142621298266420	0.00380920157661586	0.00315828944155708	0.0135859290522864	0.00332320625065402	0.152333426349018
3.50000000000000	0.000272977780878301	0.0496502842791866	0.0812178659876522	0.0101947399630263	0.00883864104084551	0.00198883811782762	0.00155408280721337	0.00824416617252084	0.00158924273605637	0.105777041403607
4	6.97617635773833e-05	0.0354255118769403	0.0550354389758973	0.00653880498098992	0.00552227144302208	0.00111503714813911	0.000827514039554920	0.00499846524120130	0.000834350692385503	0.0703673654469985
4.50000000000000	1.68823467857267e-05	0.0248231190484495	0.0366741079214483	0.00418207820293697	0.00342753496808399	0.000654644389410164	0.000481670096620042	0.00301468485123304	0.000456067529387143	0.0457000941783808
5	3.24392200634832e-06	0.0168429313893055	0.0242627925633960	0.00260239282849070	0.00208252816631204	0.000389340402525376	0.000277721580801563	0.00178743590637971	0.000258083644354530	0.0291844152220168
5.50000000000000	9.06902926505982e-07	0.0111122466775960	0.0159533991419303	0.00160486937109770	0.00125745578848233	0.000224318950783076	0.000159789319473997	0.00105821619170533	0.000137570197774600	0.0186016952108549
6	2.09285290732150e-07	0.00712724545676515	0.0105546409013220	0.000958491750671457	0.000745160277651819	0.000124908437685305	8.55976839094493e-05	0.000621019219365865	7.49590149638983e-05	0.0119046356691897

==> data/ber_snr_M8Nn4.txt <==
-2	0.432853794029669	0.454707465966669	0.453264147487943	0.433544228069104	0.433587082595690	0.433239057444600	0.433313656064953	0.433585739576338	0.433313472925951	0.496017215066235
-1.50000000000000	0.397844453940541	0.433063793419205	0.429340394359319	0.398788962822783	0.398840302789818	0.398261034124901	0.398217813320310	0.398857639948721	0.398154203040107	0.494093584030279
-1	0.347938526341493	0.403211403455222	0.394826140040291	0.349251083572431	0.349528417068555	0.348552469324217	0.348730175202979	0.349244429522007	0.348636896404371	0.491334228679568
-0.500000000000000	0.281246505097369	0.363959831512118	0.346186984921556	0.283095537512972	0.283274830596423	0.282065136438557	0.282247664977718	0.283182223307490	0.282007874977108	0.487130822294121
0	0.203846102191564	0.316237897564251	0.284296624137721	0.205962212319150	0.206165496611928	0.204868323057200	0.204968927415909	0.205967889628228	0.204650082412551	0.480576948904218
0.500000000000000	0.127245833587693	0.263315121176973	0.213503754349551	0.129845064403883	0.130069409681949	0.128454856235883	0.128579757035590	0.129940968194860	0.128495146816434	0.470408888346255
1	0.0670049447530676	0.211457786459923	0.143781209938343	0.0692816677858495	0.0694809230205726	0.0679267443989989	0.0679071485257310	0.0693370368109395	0.0678467737012392	0.455891093339845
1.50000000000000	0.0294882485806727	0.164216592393627	0.0857081374763446	0.0312026127831024	0.0313795250595202	0.0301258164947195	0.0301383920395580	0.0311927232769672	0.0299995116293267	0.434077773029730
2	0.0110934619376106	0.124697820645870	0.0451841767901838	0.0123249496367743	0.0123965569867529	0.0115065014345889	0.0114555887918930	0.0123002258714364	0.0114136499603199	0.403313228740614
2.50000000000000	0.00365997191868628	0.0931229473170136	0.0213917343263537	0.00438556864660277	0.00444484463707954	0.00386520969415787	0.00380269824797021	0.00438941456565533	0.00380098895061352	0.361055307978756
3	0.00103858128319394	0.0684485074171296	0.00928288871253281	0.00146425737134485	0.00146285330565900	0.00114815945302485	0.00112398510469446	0.00143916732800195	0.00111714791526769	0.307536658323668
3.50000000000000	0.000256028325499054	0.0496428178987852	0.00383920395580245	0.000509858982968073	0.000506135156583847	0.000305170624503998	0.000289909040962090	0.000493864843416153	0.000294731701361333	0.244991514559551
4	5.66509981075636e-05	0.0353291007874977	0.00156010011598804	0.000205115682803248	0.000204138941456565	8.57090531713570e-05	7.63689640437091e-05	0.000194493620658079	7.32556010011599e-05	0.180414138330993
4.50000000000000	1.41017031927233e-05	0.0246328673463159	0.000638239423722606	0.000109639216165069	0.000109578169830902	3.01568890788108e-05	2.22208656370185e-05	0.000105976436115011	2.24040046395214e-05	0.122111470606190
5	3.35754837921983e-06	0.0168124046151029	0.000251632989438984	5.78108784567486e-05	5.46364690800317e-05	1.15377571576827e-05	7.38660643428362e-06	5.17062450399853e-05	7.50869910261889e-06	0.0765774983212258
5.50000000000000	1.15988034918503e-06	0.0111521274647457	0.000103473536414138	3.14999084304987e-05	2.86307307246200e-05	4.57847506257249e-06	3.35754837921983e-06	2.75929430437702e-05	3.29650204505220e-06	0.0445767047188816
6	6.71509675843966e-07	0.00716555765826262	4.13283682314877e-05	1.48953055369025e-05	1.34301935168793e-05	2.25871436420243e-06	1.77034369086136e-06	1.34912398510469e-05	1.46511202002320e-06	0.0245244490568341

==> data/ber_snr_k7.txt <==
-2	0.467068597588891	0.445085386845720	0.485223366397071	0.475105414314054	0.492349891652678	0.492333197009003
-1.50000000000000	0.451649803143599	0.416029522356173	0.478018254234701	0.461980656188005	0.488292406531360	0.488260262475203
-1	0.429743409125592	0.373087465283077	0.467182078437358	0.441780112925378	0.482227123454906	0.482190816419961
-0.500000000000000	0.399934506332977	0.313798681519915	0.451296139172898	0.411449946589348	0.472457533953914	0.472436920494430
0	0.361495602014345	0.240344715397528	0.428213254997711	0.367656239890127	0.457670819471997	0.457609293453380
0.500000000000000	0.315016331451244	0.161925203723486	0.395727480543263	0.308038229818404	0.434301877002900	0.434172699526934
1	0.263311191820540	0.0928119761941096	0.352062963528155	0.234977540057989	0.399341757973447	0.399156337555318
1.50000000000000	0.210549061498550	0.0448201892263086	0.297419160689760	0.158416337555318	0.348711637417977	0.348400283839463
2	0.161210535632535	0.0182621761025485	0.234184880207539	0.0919186540515794	0.281364935144209	0.281008890584465
2.50000000000000	0.117850624141614	0.00643002594231650	0.169446452006715	0.0453975095376164	0.202753111551961	0.202328124523119
3	0.0827292751411567	0.00199928582328704	0.111039032504197	0.0193088570120556	0.125800134289638	0.125429403326721
3.50000000000000	0.0556846696169693	0.000558477033419808	0.0651507065466199	0.00711362124217916	0.0654759194262170	0.0651794597894095
4	0.0358589073706699	0.000145405157942927	0.0345045902640012	0.00236998931786968	0.0281989195788189	0.0280253837936823
4.50000000000000	0.0221717594994659	3.49641385624905e-05	0.0164760537158553	0.000726754158400732	0.0102241049900809	0.0101441843430490
5	0.0130827987181444	7.98718144361361e-06	0.00717099954219442	0.000206738898214558	0.00316567984129406	0.00313808332061651
5.50000000000000	0.00737288264916832	1.84037845261712e-06	0.00284762704104990	5.74393407599573e-05	0.000858400732488936	0.000849101175034335
6	0.00394291774759652	3.63192430947658e-07	0.00105614222493514	1.52479780253319e-05	0.000209525408209980	0.000207062414161453
6.50000000000000	0.00201730199908439	3.66244468182512e-08	0.000360231954829849	3.82115061803754e-06	4.60460857622463e-05	4.59209522356173e-05
7	0.000970022890279261	1.52601861742713e-08	0.000117643827254693	8.30154127880360e-07	8.14283534259118e-06	8.10621089577293e-06
7.50000000000000	0.000444837479017244	0	3.31115519609339e-05	4.02868915000763e-07	1.43750953761636e-06	1.46497787273005e-06
8	0.000184355257134137	0	8.36868609797040e-06	6.40927819319396e-08	2.47215016023195e-07	2.10590569204944e-07
8.50000000000000	7.39142377537005e-05	0	2.51182664428506e-06	6.10407446970853e-09	3.05203723485427e-08	3.05203723485427e-08
9	2.88203876087288e-05	0	5.52418739508622e-07	0	0	0
9.50000000000000	1.00259423164963e-05	0	9.15611170456280e-08	0	0	0
10	2.78956203265680e-06	0	2.74683351136884e-08	0	0	0
10.5000000000000	9.52235617274531e-07	0	0	0	0	0
11	1.55653898977568e-07	0	0	0	0	0
11.5000000000000	5.79887074622310e-08	0	0	0	0	0
12	2.44162978788341e-08	0	0	0	0	0

==> data/ber_snrl5.txt <==
-2	0.332643152155115	0.269415382346061	0.419100121056752	0.349882839442121	0.468309004994859	0.468266797896254
-1	0.289430463576160	0.202614897101757	0.396783008311206	0.302095746737063	0.458121901099680	0.458029455448059
0	0.243338023010954	0.132164738914151	0.369592069256670	0.243898754844811	0.444396893215733	0.444300902330594
1	0.199115232805361	0.0713317005930760	0.337101407920570	0.179145878475293	0.425869472334969	0.425753491826124
2	0.160418144271166	0.0305494094668413	0.300095619576607	0.116503423159478	0.400395911537012	0.400190898363189
3	0.128687302265490	0.0101894385611539	0.258386379589223	0.0653419802443512	0.365978611611274	0.365756797997984
4	0.103065502894170	0.00269678843551945	0.213988296151614	0.0318408052817365	0.320216010010071	0.319898871832433
5	0.0818475091809841	0.000593340861232331	0.168580634988452	0.0139197363200779	0.261464827417831	0.261011261329999
6	0.0639184087649156	0.000118508458713542	0.124899736523534	0.00584917752616954	0.192193421226639	0.191695557522302
7	0.0487468031861317	2.50760419527776e-05	0.0855452691223884	0.00252215643787955	0.120837906023335	0.120333201086457
8	0.0357922910245062	6.97347941526535e-06	0.0533713136183754	0.00117136651712596	0.0612587460961733	0.0608783125298820
9	0.0251754661702319	2.78735719880774e-06	0.0298328857285273	0.000587298196356084	0.0237269051179537	0.0235118157495852
10	0.0166063264870143	1.63782667521185e-06	0.0146477655364643	0.000304193243201999	0.00679158401237008	0.00671194596189247
11	0.0102544684184290	1.33264158045188e-06	0.00622386343984285	0.000156987212744528	0.00141774244412568	0.00139486882127342
12	0.00581205175939200	9.56246630247912e-07	0.00228417818740397	7.19117811619409e-05	0.000211274554684081	0.000206289864803001
13	0.00296808272550631	6.61234371979939e-07	0.000711198258410385	2.97555467390971e-05	2.27464623961098e-05	2.20343638416699e-05
14	0.00136320078127383	4.52691223893958e-07	0.000186412142297635	1.02135278379670e-05	1.64799951170385e-06	1.58187607450585e-06

==> data/ber_snrl5_k7.txt <==
-2	0.477931909049290	0.448058449565085	0.497069363650235	0.486237607202809	0.499835748512131	0.499824346101022
-1.50000000000000	0.468479270563101	0.420556175797345	0.495868600640927	0.479261461925835	0.499758519761941	0.499749940485273
-1	0.455885618800549	0.379664184343049	0.494151884632992	0.468496499313292	0.499619746680909	0.499596297878834
-0.500000000000000	0.439291222340912	0.322916813673127	0.491894948878376	0.452792018922631	0.499406336029299	0.499411735083167
0	0.418603085609644	0.251057958187090	0.488687065466199	0.429032086067450	0.499116917442392	0.499119710056462
0.500000000000000	0.394223552571342	0.172751667938349	0.484354445292234	0.394238644895468	0.498659377384403	0.498636972379062
1	0.367018504501755	0.101769818403784	0.478519453685334	0.346566717533954	0.498028405310544	0.498015693575460
1.50000000000000	0.338144108042118	0.0506023073401495	0.470816786204792	0.284791408515184	0.497013795208300	0.496999343811993
2	0.308874762704105	0.0212344147718602	0.460685826339081	0.213759853502213	0.495483186326872	0.495465295284601
2.50000000000000	0.279947172287502	0.00770380894246910	0.447657421028537	0.143577518693728	0.493184071417671	0.493166351289485
3	0.252405685945369	0.00246575919426217	0.431069436899131	0.0848754555165573	0.489611414619259	0.489536209369755
3.50000000000000	0.225999401800702	0.000721101785441782	0.410376426064398	0.0444640714176713	0.484100112925379	0.484045542499619
4	0.201107562948268	0.000192870441019381	0.384615025179307	0.0207577567526324	0.475390447123454	0.475262020448649
4.50000000000000	0.177499639859606	4.91011750343354e-05	0.354267974973295	0.00905584312528613	0.461871396307035	0.461678379368228
5	0.155104684877155	1.20402868915001e-05	0.318246183427438	0.00373320616511521	0.441243039829086	0.440920357088356
5.50000000000000	0.134237457652983	3.00930871356631e-06	0.278329720738593	0.00153116435220510	0.409484486494735	0.409051326110179
6	0.114513175644743	6.56188005493667e-07	0.234638000915611	0.000622911643522051	0.363274408667786	0.362522762093698
6.50000000000000	0.0964788951625209	1.55653898977568e-07	0.189829845872120	0.000265234243857775	0.300294835952999	0.299310218220662
7	0.0796995452464520	0	0.146151023958492	0.000118107736914390	0.223478837173814	0.222262817030368
7.50000000000000	0.0645458721196399	2.13642606439799e-08	0.106473316038456	5.63345032809400e-05	0.144663186326873	0.143533224477339
8	0.0510785563863879	0	0.0731397009003510	2.76545093850145e-05	0.0790567678925683	0.0781357973447276
8.50000000000000	0.0394052769723791	0	0.0468720830154128	1.45643216847246e-05	0.0358225545551656	0.0352462169998474
9	0.0296419899282771	0	0.0280167648405310	8.13978330535633e-06	0.0136224507858996	0.0133571646574088
9.50000000000000	0.0215453197009004	9.15611170456279e-09	0.0156176712955898	4.60247215016023e-06	0.00441142682740729	0.00430650999542194
10	0.0151709201892263	0	0.00815294063787578	2.91164352205097e-06	0.00125035251030062	0.00121248588432779
10.5000000000000	0.0102875385319701	0	0.00395228444987029	1.59316343659393e-06	0.000305573019990844	0.000297082252403479
11	0.00669905692049443	0	0.00178126964748970	7.38593010834732e-07	6.78315275446360e-05	6.61681672516404e-05
11.5000000000000	0.00417093544941248	0	0.000754851213184801	4.05920952235617e-07	1.41339844346101e-05	1.37646879291927e-05
12	0.00248938196245994	0	0.000296102548451091	2.38058904318633e-07	2.74378147413398e-06	2.50267053258050e-06

==> data/lsd_it_M64Nn16.txt <==
0	1.59233425939720	1.23202382977643	1.60649967912653	1.22936373613878	1.22872982668579	1.22872982668579
1	0.744138780171650	0.473598374236931	0.752613281013896	0.462379848842982	0.485276621806437	0.470185237569677
2	0.744558705468743	0.453378377501068	0.752423738562793	0.440312293056098	0.467230276523536	0.448342558111296
3	0.744593451799560	0.447773460236312	0.752507467012641	0.434336917491669	0.462323881123061	0.444010578161554
4	0.744669937272648	0.445697992145366	0.752457346538721	0.434277019172061	0.461397492828775	0.442644190461893
5	0.744670990573570	0.445579558455448	0.752457379791171	0.436021116447069	0.461297112964662	0.442887904863219
6	0.744671245786471	0.445707693405898	0.752457406051963	0.438507359943577	0.460922687150644	0.443268314423479
7	0.744671322764252	0.445909773022603	0.752457415530569	0.440285214347417	0.461184740335153	0.443973901300308
8	0.744671349054292	0.446609210356423	0.752457418655581	0.441295743319802	0.461055755078421	0.444797916115551
9	0.744671358588664	0.446841362817902	0.752457419674010	0.441865418979537	0.461092872179594	0.445396727892141
10	0.744671362142275	0.447131638366827	0.752457420006840	0.442542271128119	0.461343861809733	0.446303623280972
11	0.744671363483321	0.447392637111621	0.752457420116113	0.443002415797627	0.461318104926933	0.446996110716739
12	0.744671363992324	0.448080634027914	0.752457420152132	0.442971475268699	0.461294307711689	0.448214399845501
13	0.744671364186052	0.448543891200357	0.752457420164040	0.443195325104720	0.461306706583849	0.448269375777278
14	0.744671364259884	0.449037006589261	0.752457420167986	0.443533301440794	0.461374649998995	0.448679442118215
15	0.744671364288042	0.449508885845978	0.752457420169295	0.443986566113308	0.461562401464381	0.448740222233719
16	0.744671364298784	0.449874994602073	0.752457420169729	0.444852385643524	0.461875728059746	0.448202187570331
17	0.744671364302883	0.449974375105510	0.752457420169874	0.444855448101208	0.461949588738530	0.448264393202471
18	0.744671364304447	0.450263182100453	0.752457420169922	0.445287374119303	0.461768328863058	0.448337574753898
19	0.744671364305044	0.450563697725567	0.752457420169937	0.445290775341043	0.461727666889582	0.448280747525092
20	0.744671364305272	0.450996493156206	0.752457420169943	0.445455630225496	0.461625538785554	0.448541685924853

==> data/lsd_it_M8Nn2.txt <==
0	5.94627452051770	5.69670679929373	5.95829927512781	5.70086294791430	5.69389000887388	5.69389000887388
1	1.44037551449213	2.27976456476457	1.22594638313363	2.19289632479586	2.22586949688642	2.13929090208457
2	1.04397845507493	1.57709569481210	0.618285186880730	1.30029131256469	1.52245235373977	1.25354147068712
3	0.956605416866469	1.33515987834867	0.514846896675759	0.974027967394545	1.29855975818932	0.958077953641545
4	0.947640538054388	1.21871197766483	0.512475723432370	0.825777669563903	1.19319048509012	0.810476214809537
5	0.947918346877794	1.15417518441855	0.512417034346667	0.747428664597241	1.13177864318529	0.729412855785648
6	0.947773926747228	1.11433858377439	0.512348034463481	0.701408904910125	1.08952399720503	0.680955995128062
7	0.947444144214473	1.08779207461440	0.512348411650259	0.671519400996963	1.05938594701053	0.649247105530144
8	0.947485493035781	1.06961628116208	0.512348439824682	0.650713973741006	1.03907134386662	0.626756345391002
9	0.947442057663030	1.05605675704395	0.512348442042588	0.635954201770546	1.02523146308152	0.609799648471445
10	0.947442689010972	1.04620389052875	0.512348442224162	0.625495082808468	1.01528179592490	0.597413893564186
11	0.947442845358547	1.03835629736627	0.512348442239398	0.617596851156001	1.00858356065535	0.586910788223960
12	0.947442884088113	1.03254801617421	0.512348442240689	0.611085402109746	1.00273037524468	0.578044495712399
13	0.947442893688370	1.02781120587134	0.512348442240798	0.605719429854677	0.997509137434937	0.570031945676298
14	0.947442896069315	1.02411854775550	0.512348442240807	0.601257328997512	0.993567252679127	0.562168521209602
15	0.947442896659926	1.02127065055603	0.512348442240808	0.597640796429893	0.989845968192042	0.552984882323898
16	0.947442896806400	1.01899494439751	0.512348442240808	0.594867586308561	0.985997679930920	0.547989534058718
17	0.947442896842699	1.01676635987473	0.512348442240808	0.592393370352336	0.983096857747486	0.543202266859008
18	0.947442896851684	1.01529437691917	0.512348442240808	0.590394593886623	0.980402675777607	0.539693208843097
19	0.947442896853903	1.01383632760899	0.512348442240808	0.588991020906844	0.977882271729537	0.535852368651960
20	0.947442896854450	1.01279069833558	0.512348442240808	0.587086578599050	0.974922455841435	0.533593807488816

==> data/lsd_null_M64.txt <==
1	3.55147237451230	6.11439278064481	1.85597665102280	2.11524229361547	1.60642618132104	1.87499210113364	1.98051419542297	1.76007705192683
4	3.53992314087215	2.40070188978020	0.943305133914815	0.897219815581720	0.904991785987130	0.840181448822732	0.888104551917184	0.828872813379318
7	3.54059286651012	1.75733086404486	0.821341724949966	0.677177390244053	0.812367994549698	0.653006350113227	0.674077720391385	0.651630694106073
10	3.54213128696482	1.45281350179136	0.785123595073120	0.564910876270092	0.783794407832584	0.553515438915860	0.567098712702039	0.550956385149915
13	3.54161042415919	1.26816017305051	0.766178662265417	0.498848504109517	0.765046325754525	0.492797367744482	0.502166695525176	0.491718794650786
16	3.54081049774857	1.13936918605749	0.754532324367203	0.454402110826238	0.754930095831237	0.450621845819051	0.456511529378376	0.448058573462662
19	3.54241177852749	1.04377601891892	0.747771366167799	0.418499895434338	0.747687838003451	0.415988009891497	0.422730837057160	0.415392453122048
22	3.54290224533229	0.968408063903760	0.742136178464398	0.390756988005289	0.742788391705293	0.391528236194822	0.394536511835684	0.389181552076023
25	3.54258428207937	0.907431032603338	0.738275249536832	0.367917408243645	0.738418719004814	0.368738312082654	0.371968788521761	0.369277789186580
28	3.54266571719271	0.857074036736026	0.736158853481058	0.350139775944309	0.736923766141852	0.349769376793583	0.354871881359340	0.349553586709623
31	3.54272389690029	0.814279083113707	0.734514522592143	0.334500299263103	0.735208816191821	0.336284094406048	0.336954516198327	0.335930045393888
34	3.54248048470131	0.776718405296883	0.733086687301772	0.319083770907111	0.733782562658256	0.322422159151129	0.322623153324615	0.322387100722614
37	3.54260319800645	0.744212493794439	0.732195269770140	0.308283451599845	0.733229818099126	0.311229281601909	0.312611210074381	0.311226962458875
40	3.54202580027386	0.715710373600457	0.729992999003562	0.297164451770092	0.731390287333363	0.301940660514934	0.301778673600940	0.301904958110040
43	3.54243845767890	0.690445561750649	0.728628933421267	0.290917858449196	0.729335660298170	0.292748359551479	0.295509697167120	0.293015558589233
46	3.54268944497425	0.667439973093037	0.728150397096781	0.281433692718363	0.728553814614196	0.284430303493787	0.286126252082264	0.285333725015261
49	3.54279090070714	0.646750593703511	0.727114533622798	0.273495066407780	0.728174476758126	0.277962322210665	0.278552307228298	0.277265618535096
52	3.54287138522608	0.627981510678027	0.726033160920640	0.267868506355052	0.726770222901247	0.271227271997200	0.272019632585362	0.271638624583625
55	3.54260992307101	0.610691820794520	0.725473902354057	0.262347839859933	0.725989810327460	0.267240276171469	0.267376260762920	0.267637238852267
58	3.54278713183654	0.595011060914222	0.724969564358119	0.256696757903392	0.725110839879744	0.261357527442546	0.261497877804032	0.262816529450178
61	3.54251704448117	0.580686802314281	0.724662869822864	0.252560885053165	0.725135719286984	0.257761547371580	0.256761275195521	0.258838422121385

==> data/lsd_null_M8.txt <==
1	3.59213434311513	6.10786038823910	1.60985690253464	1.79285304911221	0.845282256119539	1.05135835918837	1.70472122289385	0.990368741941040
2	3.59203218802434	3.67931712353839	0.948947978411716	1.01395333389145	0.520847792435470	0.590868313323796	0.975551683946722	0.539501037388138
3	3.59108969572771	2.83425172197038	0.610206767293881	0.644778851700280	0.403361985828087	0.444380053368726	0.623045695750530	0.404991813418822
4	3.59162565467139	2.38373399721012	0.447826680901148	0.474677287939490	0.358346148627373	0.377828873542035	0.457659993627923	0.345323100756459
5	3.59133006766981	2.09500562042399	0.375831775629177	0.399037892041343	0.336740865711496	0.341344803927213	0.376615755682220	0.308907318088727
6	3.59097042693085	1.88998028576335	0.345902554496834	0.365102366179243	0.329192481953147	0.321452583545685	0.334827685170833	0.291239456460510
7	3.59049324447947	1.73581986033470	0.331431825344475	0.340378601845939	0.321835989605903	0.301795215582821	0.307997878897976	0.275385423622968

==> data/noise_r0.txt <==
1	0.264407286407891	1	2.72414449713874	1	0.870351652179998	2
2	2.57528330659971	1	2.32787963646119	1	0.862159852720220	2
3	1.57738364799931	1	1.97322615231484	1	3.51900086462901	2
4	2.89897946054732	1	0.290803415639473	1	1.06027172079035	2
5	0.316133643664509	1	0.167952080908827	1	0.287426587096469	2
6	0.487607373747572	1	0.125340406353548	1	0.451764475466131	2
7	0.288922132059114	1	1.46807291006671	1	3.51835277628079	2
8	0.763875432130166	1	0.0951731842722726	1	6.63735096528968	2
9	4.47907063177801	1	0.398948324668227	2	0.154173072174986	2
10	0.693984026760294	1	0.453371028404713	2	1.87380462921715	2
11	0.0426946536168052	1	7.42970930913685	2	0.0711140487514685	2
12	7.11247737866755	2	4.04619802861287	2	0.0300616081744899	2
13	0.152621393410041	1	0.911178529342296	1	0.410385756213562	2
14	3.03658431391919	1	1.54085137500114	1	1.53983082901309	2
15	0.768166353373373	1	1.07468152266798	1	1.20514046300102	2
16	0.680008833458331	1	1.11066946714952	1	3.64701056714079	2
17	2.85913972466240	1	5.55836912546079	2	0.609996267903714	2
18	0.761845790267253	1	2.21015838327363	2	2.71739362948959	2
19	9.07863190577965	2	3.32825238930787	2	1.29702268027603	2
20	0.0506902124053301	1	1.65352773507235	2	2.06268631503974	2
21	0.922331448433719	1	2.94868072407749	1	2.14565174643139	2
22	0.480839662256991	1	0.135342024391447	1	0.220065960984812	2
23	0.517256691621323	1	0.0488743125556671	1	0.223019252172534	2
24	2.12730534346946	1	0.914836084756889	1	2.78947607929385	2
25	0.569191332023128	1	0.366611295528315	1	3.00406983348521	2
26	1.31028566689566	1	0.649769839686674	1	0.388751125020798	2
27	1.00617237001412	1	1.96671712832748	1	1.31265411909869	2
28	0.876657530128990	1	0.779208635519422	1	0.0407207987163152	2
29	0.0563685972224234	1	1.71164896545350	1	1.25517303928649	2
30	0.0389753986968975	1	2.44013215876910	1	1.53903133393508	2
31	3.23663149292559	1	1.59713660492605	1	1.94860775346886	2
32	2.44347870960591	1	0.0265364693021616	1	4.78148194180575	2
33	1.06559646686318	1	0.617589721332355	1	1.59994158640217	1
34	0.0139224457260071	1	0.0548152645471096	1	2.12818734775611	1
35	0.974930779236227	1	1.52117206671720	1	0.555559025944967	1
36	0.176184411936784	1	0.0370570511655315	1	3.58033022822269	1
37	0.00363484306652401	1	0.0671993890448124	1	0.109983982031912	1
38	0.267775660761655	1	1.18648735779149	1	1.96012662928450	1
39	2.20354177663200	1	1.51162585358080	1	0.672475129673521	1
40	0.449733610277222	1	0.159373290320298	1	0.757926507299102	1
41	1.81833065565845	1	3.51797658225441	1	0.339387218483636	1
42	2.11506257602465	1	0.610501455150364	1	0.989024188545648	1
43	0.630828592068444	1	0.0725162043053335	1	0.400309470492835	1
44	1.27733909692091	1	1.64056667896234	1	0.442772354733841	1
45	0.301195335907460	1	0.715842181776841	1	0.340817184082036	1
46	0.351413012787050	1	2.03860392796348	1	0.405975257800130	1
47	1.26528253413817	1	0.986553073534672	1	0.929883577603881	1
48	2.41276088278812	1	0.589652582345799	1	0.114832992435869	1
49	1.05115177041285	1	1.35969286004691	1	4.65124056821078	3
50	0.0146218265038469	1	0.183268249602951	1	3.28951928780640	3
51	1.70088466599379	1	1.36412790385356	1	1.84086474576327	3
52	0.208295289119233	1	0.0678645385262977	1	2.28709593099499	3
53	0.657537505575114	1	4.34083384668411	2	1.32756501769096	3
54	0.820746397036028	1	3.93049353955341	2	0.160429217260403	3
55	0.471991476398879	1	8.27274823320843	2	0.870665330898778	3
56	19.0605121556113	2	4.46671191517537	2	6.12062903646764	3
57	5.93997188564584	2	3.76815978152446	2	0.905328799999868	3
58	1.01521935346768	1	2.42325934460064	2	1.90084941054485	3
59	0.0236957506525429	1	0.323542054190806	2	0.190216726413456	3
60	0.275726504469126	1	0.739652313919278	2	2.20237539903129	3
61	0.0786037114064099	1	0.523999446609002	1	0.849646006969748	3
62	1.09108544803426	1	1.61285102280621	1	2.98219547394633	3
63	0.124689108687078	1	1.16463301659121	1	3.10973506243968	3
64	3.01835996116221	1	1.01125474328353	1	2.86473679573772	3
65	0.104048055309869	1	0.455251397729521	1	1.42306497077090	1
66	2.78563434689257	1	1.73065607133936	1	0.278827203602926	1
67	0.672281431600860	1	1.85214808111929	1	1.83821862310973	1
68	2.22521960417056	1	1.74912788778568	1	1.08105038798501	1
69	0.311022734711549	1	0.762322792292069	1	0.434112209316446	1
70	1.11536974768765	1	0.340862769372948	1	2.01650432457704	1
71	0.575010746532975	1	1.18720804809268	1	2.23919151583599	1
72	0.834671062518876	1	0.545680681693355	1	1.73412878968025	1
73	1.24727863833698	1	0.779999263120799	1	1.80757982265236	1
74	0.709520840207800	1	0.255610566438055	1	0.954661782168888	1
75	1.40409814208665	1	1.57672732231038	1	0.834527174810482	1
76	0.312604394352953	1	1.06116486311515	1	0.439747219924140	1
77	1.23541942196840	1	2.10560744897367	1	1.08875864657219	1
78	2.37526056528912	1	2.47203035393792	1	0.423295477094286	1
79	0.776361853302391	1	1.04398891476017	1	0.848152318989410	1
80	1.70351608513351	1	0.468931208021666	1	0.945497203012680	1
81	0.742336220259190	1	1.23491203991789	1	6.00817437957711	2
82	0.395672943848849	1	0.125720176801060	1	0.627610346497744	2
83	1.02902737494643	1	0.629085188554698	1	3.91477534002741	2
84	0.168725805378496	1	0.346044939159321	1	0.0112760631495194	2
85	0.809412484596025	1	3.45625149391787	1	1.00373739401132	2
86	1.85604855225662	1	0.890747830657135	1	0.848765702841315	2
87	7.10571492049562	1	2.79760626335163	1	1.82578617222882	2
88	2.00605187400014	1	4.63262224342177	1	2.65231053893434	2
89	3.61703509523484	1	2.14146403739350	1	2.88537362793567	2
90	0.0253204031265491	1	0.214259632062049	1	13.0992251112490	2
91	2.50383293512603	1	4.08479873786116	1	3.66230961893778	2
92	0.459784677520968	1	0.165450703691676	1	5.88172214796875	2
93	1.90594830827953	1	7.96282575617390	2	3.85771292272743	2
94	32.2267225969832	2	2.14430368372196	2	0.183598912570638	2
95	0.557653246226546	1	14.6628910054666	2	9.09983384599374	2
96	0.948987823268110	1	10.8692915293950	2	0.796063136896661	2
97	8.61367742247091	2	3.50684938940141	2	2.34828921788592	2
98	0.284473893369259	1	1.59745366494203	2	0.412388068199594	2
99	0.104878302085339	1	1.93627794465961	2	1.08194572957163	2
100	0.0933586555593401	1	2.05580727448180	2	0.00543062339716267	2
101	0.229018130240061	1	0.397976347773624	1	1.81748591659871	2
102	0.377564081827644	1	0.570079123051179	1	0.0794310520263350	2
103	1.96877118340097	1	1.94676237458520	1	0.287350652258288	2
104	0.428605137096175	1	0.0891406871548540	1	2.35578705201524	2
105	3.80940004516562	1	1.97382532639480	1	0.293738418459879	2
106	0.0683040760992536	1	1.67953099936965	1	1.24307275074729	2
107	0.0457442165607741	1	0.292127747858393	1	2.60406682659484	2
108	1.13112071247243	1	1.10908497667523	1	0.100737135277760	2
109	0.0754936702362743	1	0.0809194321686776	1	1.52487011893168	2
110	0.371902758841689	1	0.138491836613926	1	0.822913417721708	2
111	0.535785401413261	1	0.204770996956803	1	1.84333526481589	2
112	0.0413328750682808	1	0.600332439820098	1	1.35858831740537	2
113	0.0495165384386967	1	0.170831378486384	1	5.19529699910678	1
114	3.13770764700513	1	1.36691692240815	1	2.00948318127815	1
115	0.0329187953933057	1	0.443032160855876	1	2.41321017654097	1
116	0.750183022219430	1	1.98954554130616	1	1.70012403541636	1
117	2.99511562744656	1	5.14069952106028	1	0.507879746002056	1
118	3.19354261575144	1	2.34276492574049	1	2.23886421407781	1
119	1.56494728410621	1	1.28936444887635	1	1.41887260129779	1
120	2.68614414041758	1	1.66692077204466	1	0.477120942861884	1
121	0.919109013393259	1	2.09689784861061	1	0.112610607379701	1
122	0.407809648187501	1	1.33970589028173	1	0.831768723203939	1
123	3.73069750987566	1	0.232478511385779	1	0.284630341056581	1
124	1.14044662398817	1	2.52898054516648	1	3.28248606317771	1
125	2.24827291868526	1	0.933947766819595	1	0.496224843538289	1
126	0.00275862659344786	1	0.916232889474442	1	1.07576511119758	1
127	0.0363243147469226	1	0.156833052247043	1	0.0994271481751335	1
128	0.419123807860357	1	0.699465959344911	1	1.17085339979820	1
129	1.03860181463819	1	0.585567273016513	1	11.5264070029274	4
130	0.272063138283030	1	0.0120689036436633	1	3.19397313081990	4
131	0.152807165845414	1	1.27907901889737	1	0.132098857050286	4
132	0.748780249269998	1	0.335537172479086	1	2.24462429313162	4
133	2.58278887074449	1	9.35305615318462	3	1.43079821513170	4
134	0.310911328230715	1	2.22648302527324	3	1.00920768121613	4
135	11.0730125316168	2	3.52051675423240	3	0.984884418997755	4
136	2.65804038824213	2	1.52469718614383	3	0.177216344600848	4
137	0.543942606748517	1	3.74321498890235	2	1.28348917046468	4
138	0.293870952591034	1	1.39723515846821	2	2.22603651139784	4
139	0.407604227859384	1	0.559203723410000	2	1.20530425579322	4
140	4.99504562198154	2	0.540809538399918	2	0.841813160572396	4
141	3.04747179678022	1	3.50829561419947	1	0.310236868225174	4
142	2.79983007805781	1	0.738032800933792	1	0.571934185507299	4
143	1.22029801142632	1	0.236419983551889	1	4.47729878990747	4
144	0.0281092370001491	1	2.61296072457935	1	0.557855133571984	4
145	0.308111556701212	1	0.0493191363451739	1	3.44524948905318	1
146	1.66401808128466	1	2.45875025680417	1	0.823804218950960	1
147	0.928433856183555	1	0.452437703716588	1	0.433544510394276	1
148	0.617711398551609	1	0.557767795855111	1	0.479265182212573	1
149	0.157992439060439	1	4.35348327426464	1	0.369275226906081	1
150	2.42077661583237	1	0.0124028960493819	1	0.302002931565220	1
151	0.648308989562088	1	1.36776215987201	1	1.96547874210578	1
152	2.64863594860799	1	0.142065662876852	1	1.56781910144158	1
153	0.726726142370527	1	0.749199285999950	1	1.00473284718421	1
154	0.239113939997125	1	0.272930943607353	1	0.371796302229119	1
155	0.865923920991606	1	0.116274020447729	1	1.67913059072773	1
156	0.698843298709976	1	1.39220305201420	1	0.189227925627523	1
157	0.140960394695086	1	1.72610135770495	1	0.443892533376197	1
158	3.51625626780023	1	0.165747452789499	1	0.161570855317300	1
159	0.193968175834203	1	2.46135509964762	1	2.13063703254668	1
160	0.873363320921984	1	0.371344249109432	1	1.28171685746626	1
161	0.693424031247584	1	0.433854362505812	1	0.493223875113496	1
162	1.08630157491232	1	0.759552615028244	1	0.839713744979575	1
163	0.273483129379521	1	0.547630888870527	1	0.158580129775075	1
164	0.298315887479573	1	0.610486756614413	1	0.0906494343988788	1
165	0.341985763482817	1	0.571932282360357	1	2.29381901484332	1
166	1.13199583018300	1	1.58483786314787	1	0.0519987976146950	1
167	0.201507161666772	1	0.696426198395508	1	1.50108301847803	1
168	1.77186433899933	1	0.594156750428186	1	1.96475061770081	1
169	0.354933241449402	1	2.04704922086901	1	0.947920630232447	1
170	0.348715384005215	1	0.123486174378324	1	0.178954174639803	1
171	3.33078376618407	1	0.594016789302679	1	0.424860781568583	1
172	2.91452596114078	1	4.18440616822945	1	3.65537121703845	1
173	2.69262054260321	1	0.00914234381777783	1	1.22861547581898	1
174	0.454075222061852	1	1.81166010219023	1	2.81710202362312	1
175	1.68658623786402	1	2.88779073096864	1	1.65439226549707	1
176	1.15432480880903	1	1.27901363436147	1	0.434407680146177	1
177	1.42951513443584	1	0.690842184281382	1	1.42544496140198	1
178	3.42769576013507	1	1.37791822451853	1	0.318689341770395	1
179	1.49750836474745	1	1.09601258129140	1	0.161055707439696	1
180	1.13181103675931	1	4.32175730598636	1	1.74947282710215	1
181	0.729506392541496	1	2.25711581935648	1	0.0502138423068283	1
182	2.22034660370178	1	0.442676204121504	1	0.597278259957077	1
183	0.976038774385468	1	0.738288199843980	1	0.229564515903285	1
184	0.0848189896950892	1	0.572630537001870	1	1.20179818338623	1
185	1.51960480829795	1	0.0642321865538033	1	1.05416941939694	1
186	0.811608498113412	1	0.503479582036916	1	0.971761169325992	1
187	0.239354149001081	1	0.542399485867221	1	0.248804033294899	1
188	0.00799738439737269	1	1.46845358535187	1	1.63488991522560	1
189	0.264872330099870	1	0.107747430938941	1	0.813736800934589	1
190	0.150365902050364	1	0.334490658844237	1	2.84368263859757	1
191	0.0238837994778096	1	0.695549783740622	1	1.11741420265560	1
192	1.05710755516969	1	0.358441713273934	1	1.15405966431023	1
193	2.15712845576246	1	1.82331191098420	1	0.131789697940394	1
194	0.617613471873083	1	0.212049351173629	1	0.487412648862263	1
195	0.133519635550609	1	0.0291492254898733	1	0.735738719966535	1
196	0.251163289541293	1	1.09491436507975	1	1.47749636228714	1
197	1.08568696309756	1	0.204096776439747	1	0.925296609277442	1
198	1.47695603193898	1	1.78944734490167	1	1.06385441780928	1
199	1.35583764402178	1	0.323905279049903	1	0.263870105517506	1
200	0.0645672168028430	1	1.66559845546984	1	1.40366858094551	1
201	0.443202401627884	1	0.190274709185110	1	0.0717871285369315	1
202	0.0562011249233977	1	0.622035258444932	1	0.390789636730276	1
203	1.53401872168570	1	0.623388446194081	1	2.57681863216219	1
204	0.356328597483867	1	0.954052431896724	1	0.570524514096963	1
205	0.327727938319688	1	0.245779363017774	1	0.174670864230174	1
206	0.527396662474075	1	1.72266268678888	1	1.91113672589499	1
207	0.466333035180617	1	1.07893606356969	1	0.163128169543928	1
208	1.99377204531493	1	0.267851567912970	1	0.499470421797235	1
209	1.53332266725490	1	0.845130673475392	1	0.249979157680508	3
210	0.225236576177675	1	0.108844915911992	1	0.184734127730181	3
211	0.731737740939673	1	1.37118659863660	1	2.18605082420271	3
212	0.376562899791323	1	0.541697696139589	1	0.277063752626402	3
213	17.7821996415526	2	1.88140992014583	2	5.77073427475194	3
214	0.349392177579262	1	7.90153219995498	2	0.722823517770281	3
215	1.24991317205067	1	3.53074655054566	2	4.50675722933904	3
216	0.385850011879963	1	6.45366633241603	2	0.503989352494738	3
217	0.169906451529976	1	1.14863760027942	1	2.29582276002095	3
218	0.328532946931017	1	0.249213591619469	1	1.56506579413943	3
219	0.337505376399627	1	0.560731716442249	1	1.21009945691271	3
220	2.95352876304704	1	1.83089062956652	1	5.76312401277566	3
221	1.70668078148288	1	1.24567268941647	2	0.451219651532484	3
222	2.72027719241575	2	1.98974669624862	2	0.545736941387810	3
223	0.606318104913935	1	4.34312287028356	2	5.95301392480241	3
224	2.63720918951977	1	0.0919430123836900	2	1.90795891529882	3
225	0.666665286630089	1	1.15539242854860	1	1.92290367127958	1
226	2.27913164876319	1	2.33745347008183	1	2.74668210011145	1
227	0.270860598885576	1	0.213697731419659	1	0.896000321270522	1
228	1.35649745927453	1	0.866611363503298	1	0.756052410810879	1
229	0.0232090675282124	1	0.372046476058676	1	0.215076361853118	1
230	0.509530966549760	1	0.873644562428392	1	0.0109075431122479	1
231	0.294338735290656	1	0.746668861712632	1	3.16378188601609	1
232	1.25209997481452	1	0.0868188439834446	1	0.488752601747095	1
233	0.206421444876437	1	1.21959965323608	1	0.152253315968925	1
234	0.388688533366019	1	1.01930539838566	1	0.233221718932484	1
235	0.926731764003425	1	0.111906680184750	1	0.00640307557137524	1
236	1.58816105276770	1	0.759191063207093	1	0.558777102962403	1
237	0.0465680626405642	1	2.94227720689257	1	1.27590541744703	1
238	0.275117946084342	1	0.722124364847694	1	0.229009684787454	1
239	3.47097428823169	1	0.101995567469257	1	0.453407205849364	1
240	1.06366708210015	1	1.08993023984723	1	1.50952949408685	1
241	0.735552132836069	1	1.36010020715069	1	2.41708876311190	2
242	2.57348088447138	1	1.32713228347942	1	1.46506709031102	2
243	0.701205481293153	1	0.244884448428139	1	3.31498221104163	2
244	1.62463242075231	1	2.70275398029466	1	1.37718864787823	2
245	2.21881706059132	1	2.48230436239709	1	0.546376898781182	2
246	0.549563143458818	1	0.989690987488272	1	0.582532591373206	2
247	2.30231477488649	1	1.78169356647811	1	1.76508254980290	2
248	0.292982725957976	1	0.109988788531129	1	1.56283491502736	2
249	0.941409018193222	2	0.0898857174020909	2	0.267498012911481	2
250	0.461392559647378	1	0.378129604477891	2	1.52673502419385	2
251	0.213685930642096	1	0.599996806925811	2	0.765735561633573	2
252	1.53090327369703	1	2.07937865337393	2	0.251495533436786	2
253	1.38922266684749	1	1.18046513507921	1	1.27589621415246	2
254	0.130995906123149	1	0.618079543278885	1	0.939200631295730	2
255	0.467918604195158	1	2.12437080326201	1	0.988738408774802	2
256	3.59575507982294	1	1.66097677536863	1	0.683378609689884	2
257	1.00608601338589	1	0.552809360017198	2	1.36185874059718	5
258	0.0342207113832602	1	1.12039057791550	2	1.95022668284122	5
259	2.50352512474443	2	4.45478819083433	2	1.22089125250824	5
260	3.81505511342862	1	1.23089883417518	2	1.90977604803739	5
261	0.0115031603743010	1	1.77010151897634	2	0.443126063816741	5
262	0.439696242143575	1	1.98269046622293	2	1.44959111856728	5
263	1.36356875529188	1	3.66213268452950	2	3.72790614846671	5
264	10.5769467945583	2	4.97679028263927	2	7.82017086493943	5
265	0.239668898384971	1	4.54973147108406	2	1.80120615991584	5
266	2.98639793761159	1	0.182876952845117	2	3.23699006235500	5
267	1.97126695754536	1	6.43699875613566	2	0.499993090734859	5
268	9.61341609817878	2	3.64114271165587	2	3.75585696574071	5
269	0.814619399983663	1	1.72183461614141	2	1.97209717640273	5
270	1.86088799700976	1	0.648402894276420	2	2.87928856149227	5
271	0.0491077899912444	2	1.00441276742127	2	1.79607978922019	5
272	0.730017343565630	1	0.0799822527111969	2	2.19092561194544	5
273	11.4379895737700	2	2.83759456364175	2	0.944907954495042	3
274	0.176806574112224	1	4.68672378559580	2	1.82912493844052	3
275	0.0646041532023447	1	2.60032714959115	2	2.68859842248206	3
276	0.785603237478390	1	2.34035803973426	2	0.0284138535817201	3
277	0.427087428145401	1	0.133695532138898	1	9.92802769649033	3
278	0.245919361163695	1	0.125053339538177	1	2.74009928949709	3
279	0.0224828769524285	1	0.502506785122384	1	0.690007406743826	3
280	0.334150618056680	1	0.268384627518746	1	2.57570785402627	3
281	2.67766267150623	1	3.19977097793531	2	1.91336109846049	3
282	0.260571181699573	1	13.5825831904472	2	0.105419638767058	3
283	0.808536433243006	1	4.81191965822675	2	6.10463386965940	3
284	19.3876225399449	2	1.54011899978445	2	4.14649493968217	3
285	0.956414855518575	1	0.158959545116701	1	0.0765292825622228	3
286	1.10476046249429	1	2.56495895716662	1	0.977655087054011	3
287	1.85865490314229	1	0.398808011133998	1	4.76900885108666	3
288	0.0544609792224621	1	0.851564686960298	1	1.08533766662364	3
289	0.181229823038090	1	1.28871817057964	1	0.946720754708060	1
290	0.582293855510374	1	0.134653219740360	1	3.01293475993188	1
291	0.681686689745622	1	0.665118220067368	1	1.21923158667452	1
292	1.34460706715285	1	0.701327825059559	1	1.76442521417193	1
293	2.77270112232255	1	0.426929997920543	1	0.761565115077193	1
294	0.573533845254907	1	2.89840841919301	1	3.42864824172100	1
295	0.558116558878463	1	0.247465430766152	1	1.26403375163381	1
296	0.233111013243086	1	0.564658691819301	1	0.535853440367988	1
297	1.57938288410268	1	2.13986716697240	1	0.933859059756668	1
298	3.35268858446349	1	1.79802309445723	1	0.297504790406314	1
299	0.162915481053864	1	0.0171688872996296	1	0.511078194236863	1
300	0.461497633350090	1	1.60142543424086	1	1.18364110450323	1
301	0.0622432073893984	1	1.81762772248955	1	2.07527594473196	1
302	2.47205400147817	1	2.67655486865324	1	0.0937232734403699	1
303	3.48452814924463	1	3.24338132615524	1	2.51917046025935	1
304	3.79981924594717	1	2.08108068676134	1	1.75474347055429	1
305	0.00162731444394142	1	0.767856044419664	1	0.406208099538639	3
306	0.339396484124810	1	0.244324714506484	1	1.34240239953620	3
307	0.354187755748793	1	0.308600997207586	1	0.361745638282929	3
308	0.802913467101521	1	0.177343265285333	1	0.944389627512398	3
309	2.15131026821681	1	0.140589108731825	1	1.21739266294306	3
310	0.128457668801744	1	0.431334239236233	1	1.47993731705671	3
311	0.0593943133487645	1	1.67920639443801	1	1.40140927758830	3
312	0.526525459262223	1	0.614557967223481	1	2.37502881922441	3
313	0.0106232294440012	1	2.11529710239275	3	1.02629259123368	3
314	0.137515548832972	1	5.29838498375149	3	0.808456684371463	3
315	10.8130816321035	2	3.28782002219685	3	1.30214079388970	3
316	0.940374640012268	2	1.20009294205163	3	0.0485597596919187	3
317	0.474977623467543	1	0.392853938522707	1	1.03916590912575	3
318	0.00515123084662169	1	0.0244649563696420	1	1.25270047157155	3
319	0.137872919955744	1	0.174808967969759	1	0.0248397651541103	3
320	0.0568533137827191	1	0.0827272251905201	1	1.90959305277314	3
321	0.421278849525880	1	2.12057057699869	1	1.37831364969492	2
322	0.153082295105515	1	1.05249958332602	1	0.0605485902065603	2
323	2.91636887801852	1	1.07505221378970	1	1.58838160987800	2
324	0.948471504619485	1	0.191079153154987	1	1.44024341108926	2
325	0.251159666336204	1	0.289000367366044	2	0.734822864556156	2
326	0.679193028192052	1	0.933119879655377	2	0.0881843916812860	2
327	0.330675364298400	1	0.230806386856942	2	0.747885094761118	2
328	0.594570307869862	2	0.402671732818155	2	2.18560929418823	2
329	1.67219935461420	1	0.548248736809152	1	0.129339966379596	2
330	0.0891980499260384	1	0.396738472813586	1	0.760082556446760	2
331	0.00337600257302525	1	0.447130783640755	1	0.280110789622980	2
332	0.120422108797884	1	0.493077522647655	1	0.0596729579305534	2
333	3.44766757590672	1	0.673295774551608	1	0.498044810212527	2
334	0.214904906921835	1	1.78944912404085	1	0.121803866774715	2
335	0.474567912881233	1	1.90253876367199	1	0.607355486348371	2
336	0.502316067307354	1	0.274172800752693	1	2.13905253312318	2
337	0.655604149556869	1	0.113455411727847	1	5.56802509780437	3
338	1.15151774599609	1	2.90885102244349	1	1.09475392813381	3
339	1.49989134527792	1	0.650326114316739	1	0.641151660087236	3
340	0.391646749596310	1	0.0260274419391105	1	9.56141620206802	3
341	1.43499578055427	1	9.68563069312004	2	0.266151211185363	3
342	1.65575234534664	1	3.48199566117105	2	0.357191143325879	3
343	0.289283919590937	1	5.79774880156668	2	7.21188397420801	3
344	16.4485086471456	2	0.863165536779706	2	1.06301453820661	3
345	0.369346585872424	1	0.268692453761694	1	1.86443670467144	3
346	2.29373026758918	1	0.399296909079460	1	0.141211562595372	3
347	1.46270415230132	1	3.36271124951949	1	3.79206389619503	3
348	1.60529803365567	1	1.70037842705795	1	5.37583218066805	3
349	0.205222382309012	1	3.80199392094865	2	1.37263029814883	3
350	12.6649072115050	2	6.75386861332884	2	0.0894835155425747	3
351	1.36114183873496	1	2.78721773495567	2	3.81395527966442	3
352	0.245708719993263	1	1.13389988330911	2	1.52205868252053	3
353	2.26023467172009	1	0.604283077335327	1	0.274331586235792	2
354	1.81450660615571	1	0.975080837633111	1	1.16853020369075	2
355	0.384936083768547	1	2.22046499448969	1	2.59293224083476	2
356	0.00614527678424750	1	0.665993728970464	1	1.19474987301877	2
357	0.772248567223305	1	5.76780125483879	2	2.15572625266062	2
358	0.817357079995531	1	1.39110236364492	2	0.0350165637146310	2
359	6.78104069063598	2	1.09550198412928	2	0.641511764075678	2
360	0.312213816655151	1	0.428454551896979	2	2.99944710473667	2
361	0.909668275319560	1	0.139205045057275	1	3.47246091679858	2
362	0.482556026959909	1	1.12770383401845	1	0.550901839017125	2
363	0.285297657475752	1	1.84003176446411	1	1.56476760459782	2
364	1.45468647036574	1	0.0252677865811294	1	0.781928286460295	2
365	2.73916144342378	1	1.16969888715402	1	0.0158326393183940	2
366	1.55976705564442	1	1.79998907557339	1	0.395360042038044	2
367	0.133678834059007	1	1.58639143695693	1	0.143653420426027	2
368	0.289879169467621	1	0.166407102910476	1	3.01622738803040	2
369	0.0957961872295418	1	0.987935586986693	1	0.521030104226452	1
370	1.73593119624301	1	0.626700370178732	1	3.95904286266089	1
371	0.0329779464280425	1	0.720806399367334	1	0.0344759332090824	1
372	1.98716922709583	1	1.51643220046366	1	1.57317693206670	1
373	1.08308152076125	1	0.777626729317828	1	1.01713021234695	1
374	0.835225877120514	1	0.532404760624660	1	0.784657781339924	1
375	0.765025639588992	1	1.02220534156618	1	0.275428293093498	1
376	0.376786457671283	1	0.727882663633374	1	1.90163519597771	1
377	0.884185137009546	1	2.46829434602634	1	0.195172363338490	1
378	1.04926407605472	1	1.42161836075710	1	0.850987857315395	1
379	2.51111535699579	1	0.378734773681760	1	0.0351647187641622	1
380	1.19552998365859	1	1.37144707325345	1	0.750404459322577	1
381	0.351389616410095	1	0.791905300476386	1	0.385834248625924	1
382	0.869254985110121	1	1.20584959972520	1	1.85968450026559	1
383	0.987680213385231	1	0.483783170137148	1	1.02943069625161	1
384	0.750624668527512	1	0.477411413094229	1	0.337781930485106	1
385	0.911474523973630	1	0.352327735966809	1	0.177999867752177	2
386	0.00958587420636254	1	2.09017676448299	1	0.0369846941632638	2
387	2.59718174217553	1	0.326883196553349	1	2.46035385824639	2
388	0.384173841344218	1	1.13302828469659	1	1.64046773169739	2
389	0.444808150865812	1	0.184485055751735	1	0.00114411034020336	2
390	1.22396023379085	1	0.127831332535180	1	1.70834228073306	2
391	1.12758384556426	1	2.06892141272770	1	0.000821204510959312	2
392	0.344734120244068	1	0.759848549450371	1	3.16026583924081	2
393	3.74814621783246	1	2.29917299126562	2	3.34375859319160	2
394	1.44987147398756	1	1.13540352128254	2	4.14065683257754	2
395	1.33298561589914	1	12.2214085785971	2	1.71078523559281	2
396	13.4806006098327	2	4.35561882640661	2	1.62836150204539	2
397	1.01974770802953	1	2.05483074937329	1	2.27541913682944	2
398	0.555666275580105	1	2.70233785899464	1	2.07231946435736	2
399	3.82554777328713	1	0.442083518146541	1	8.47420201730561	2
400	1.43978092610418	1	1.64149055648647	1	1.06396656413352	2
401	0.0879448390387050	1	0.0637492688426156	1	0.466890247299952	1
402	0.00208967495219163	1	0.937656414959949	1	1.02527964556377	1
403	1.78045833514207	1	0.658421907477865	1	2.03202739527474	1
404	0.389991287175500	1	0.600656545028033	1	0.836615298924936	1
405	0.365168912192704	1	0.168967737722347	1	1.23343072737592	1
406	0.459363012265146	1	0.362708287233801	1	0.653218357528654	1
407	0.783648891721781	1	0.724602628971738	1	0.653083667128617	1
408	0.562899511494019	1	0.914801673745764	1	0.451049594709782	1
409	0.0663500383153181	1	0.796977632782459	1	3.91968710972094	1
410	0.793298666892169	1	0.676202137764490	1	0.570002394632072	1
411	0.897520815787261	1	1.66209345929084	1	0.603808572222095	1
412	1.60062607283723	1	0.222522363994198	1	0.380464240501907	1
413	2.21132970725987	1	0.322284390050257	1	1.18590791779059	1
414	3.15526606114416	1	4.47139259259459	1	1.14143547230151	1
415	0.228796015286865	1	2.22786231720495	1	0.331921644617439	1
416	2.45017094235322	1	1.02402342619432	1	0.350100498265275	1
417	0.287346731925294	1	2.32954389652255	1	5.47593136263902	3
418	0.190222918285472	1	0.369102056714880	1	0.507493420832211	3
419	3.91752429241600	1	0.704987817851721	1	2.25338811068148	3
420	0.253657984995281	1	1.24511815653290	1	2.39375266004313	3
421	1.78992615810678	1	1.20388117930258	1	2.92690064690018	3
422	0.378677383912050	1	0.391199907232728	1	1.14288098083438	3
423	0.645546027175867	1	0.417597256478052	1	4.55982835876771	3
424	1.73474398639020	1	2.53621521257154	1	0.659580035371531	3
425	0.890998075122815	1	5.06289385453180	2	2.19604386938230	3
426	10.7347116441650	2	1.94276496724171	2	4.37296882051173	3
427	4.17739669010628	1	2.19284150347887	2	1.19841568995795	3
428	0.226228227121520	1	6.83083431126325	2	1.10236331947277	3
429	0.838682861770441	1	7.93992156573441	2	1.14260911653022	3
430	1.98389688015674	1	5.88579497908009	2	2.24516310809086	3
431	0.188473659009049	1	5.58731292144554	2	10.9957796664909	3
432	17.6297847430716	2	1.22780867774776	2	2.69471909722407	3
433	0.748837487565337	1	14.3585757063669	3	1.74824440699239	3
434	34.9984692955792	2	11.1320954587968	3	2.24756263802005	3
435	0.177830445179841	1	14.6986189858219	3	2.03468013457998	3
436	9.14484218064017	2	4.88068925797895	3	1.63858760914800	3
437	0.291402174802493	1	0.569492774205324	1	1.96679815264875	3
438	1.67753878269644	1	0.384023986771966	1	2.35937387062442	3
439	0.528275378419478	1	1.75099408097506	1	13.0067292474302	3
440	0.650266531333248	1	0.442972025299308	1	10.7007394427338	3
441	0.162236269315206	1	0.226968317589971	1	0.100272179118729	3
442	0.271181926852304	1	0.596343963961005	1	1.97002086312115	3
443	1.17889252739983	1	1.30365881843304	1	0.227189632779525	3
444	1.58559860202256	1	1.07093822560588	1	1.43959743910712	3
445	0.0135456797847914	1	0.774098975635744	1	1.86221287265764	3
446	2.74222676768026	1	0.860060212385116	1	0.767154620172446	3
447	0.487795248814293	1	1.82351175191120	1	5.29370460545901	3
448	0.288238862652551	1	0.0741356189998294	1	7.58431044614481	3
449	0.649681432862263	1	0.206586646154520	1	1.69010632354376	3
450	1.18546438533313	1	0.288314140618268	1	2.05624378248793	3
451	0.159522749356972	1	0.620911769438597	1	0.204350316582465	3
452	0.0534091997717303	1	0.932265211112712	1	4.50828439763411	3
453	2.06958197568801	1	1.12742169907801	1	1.33393133787406	3
454	0.924202041260860	1	1.32671021837415	1	1.48668254396592	3
455	0.124410101616662	1	2.27044457588473	1	1.70717948419954	3
456	2.17465346908699	1	0.568271094315635	1	1.06824205720780	3
457	0.680611662600195	1	2.20279454254540	2	5.86752955406202	3
458	2.90383866595061	2	2.86896505364674	2	0.161364750339083	3
459	3.06932873179218	1	0.319162392236376	2	1.23717084682448	3
460	0.219565198758153	1	1.48242227067261	2	2.49694080725478	3
461	0.0422386282237476	1	4.44594356393717	2	0.747939137786438	3
462	0.738386043979449	1	4.57037521312279	2	2.26768981065322	3
463	2.00333547502980	1	5.24377216716454	2	0.260547933226064	3
464	12.3199226917123	2	0.843791894720782	2	2.22394936938138	3
465	4.43318930475955	2	1.45282278270589	3	1.28799015019877	5
466	0.182103226052491	1	1.98552491440815	3	1.02113492254620	5
467	1.39864083391155	1	0.332304333811381	3	7.01566249076194	5
468	0.359374213237730	2	2.60265554703590	3	0.162037130363393	5
469	2.09768290249665	1	2.02243506373681	2	0.0745370993572259	5
470	8.31409042266160	2	2.59364068986073	2	3.41375769371759	5
471	0.425730853819280	1	0.430789447626598	2	1.15958192295470	5
472	0.681567796323406	1	6.47220677407680	2	3.86387162243676	5
473	0.533780216794275	1	3.73545563692520	2	4.14310606013249	5
474	0.831312828172519	1	1.54059178930196	2	0.194966636810845	5
475	1.58553312456980	1	11.8725418805312	2	0.104392059431406	5
476	19.3897143623476	2	5.19175122512581	2	8.50299153357894	5
477	0.560583545908356	1	1.72247160847863	1	0.354915409555373	5
478	3.14769687447515	1	0.0950996596932222	1	4.93102499183127	5
479	0.276622920078553	1	2.89422048027460	1	6.82561122226667	5
480	1.65604707019331	1	0.929158662208927	1	2.81808954985828	5
481	0.470557445568329	1	0.478222654309561	1	0.487272436827052	2
482	1.08321726976020	1	2.13422596243372	1	0.787906155246772	2
483	1.04268398631403	1	0.241856422959922	1	0.748081669323171	2
484	4.70781181056000	1	4.44996547249936	1	5.25398200760004	2
485	6.98948787372783	2	0.941976326032339	2	0.323382578690980	2
486	0.221270652238779	1	1.76253559236932	2	1.01160287786288	2
487	0.699526274149905	1	2.26994506468470	2	1.19730413549638	2
488	1.25036348141617	1	4.18619129844632	2	0.525471065634218	2
489	2.74440424213688	1	0.419020061658889	1	0.0739044019252219	2
490	0.690460424103331	1	0.740373485700949	1	2.68685390562706	2
491	0.390234513806523	1	1.35805759736584	1	3.07879289723623	2
492	0.234615831202029	1	1.54226386652308	1	0.342196735014418	2
493	0.429962190923792	1	1.09634340126182	1	2.86084530175455	2
494	1.54960716349328	1	1.42664437972339	1	2.13448789977989	2
495	0.392375726606837	1	0.186105133704194	1	2.06579882585890	2
496	1.07213294910659	1	0.734985115441102	1	0.390828941236739	2
497	0.994784834671755	1	0.872621769818661	1	1.97348688220428	1
498	0.746385644310142	1	2.23899114136811	1	0.0921450225267431	1
499	3.98392369146289	1	0.287439938237711	1	1.74634504454035	1
500	0.0644439335798692	1	2.39048525460018	1	3.31603010801096	1
501	0.513734190815441	1	1.72599186166989	1	3.84867932467595	1
502	2.61076440506134	1	3.37373592479420	1	0.136040301321731	1
503	1.48790226912973	1	0.528478667960374	1	0.270676109830174	1
504	1.31304165639389	1	0.297236066975938	1	0.0610942511259692	1
505	0.379994545599966	1	3.60747598529325	1	0.0188518091075429	1
506	2.25459659918260	1	1.44196907032462	1	0.120735044205626	1
507	3.42623300218123	1	0.333578141716201	1	2.71858652246676	1
508	0.203891510139669	1	0.881692459769394	1	2.14322389086957	1
509	0.383743166892549	1	0.948780392547640	1	0.139435431698120	1
510	2.74936217986139	1	1.36429283789909	1	0.475447987342760	1
511	0.902380726730283	1	0.435201617515438	1	0.126949470092769	1
512	0.0366955151433087	1	1.32390674066536	1	4.86415067113675	1
513	0.892021683776612	1	4.74726580706909	2	1.99862665284480	2
514	2.22109130312523	1	2.09034029909130	2	2.08826273140596	2
515	8.23319155173151	2	4.54821188986235	2	3.33797266761460	2
516	0.287049167490622	1	0.247535710101230	2	1.83684311193715	2
517	4.61375608266820	1	2.98415774466785	1	2.02235679175175	2
518	0.684794056758237	1	2.64334906041558	1	1.44584195767448	2
519	0.129086708686171	1	0.271198107505783	1	5.12547603171387	2
520	1.03813660467219	1	0.567068540195592	1	1.29782336990807	2
521	2.23575967404511	1	0.656551600263581	1	0.881213903108705	2
522	0.857320711656518	1	2.30768088718027	1	1.09839039296456	2
523	2.52969478317248	1	0.953201053735091	1	1.66944873802523	2
524	0.0256172252427483	1	1.73095885293791	1	1.25174345521153	2
525	0.137986556568095	1	0.395881924549493	1	1.36787146290717	2
526	1.68217582988632	1	2.54502613485396	1	0.152195429726321	2
527	0.680595712719026	1	1.25923795075272	1	1.94199476587696	2
528	2.19282741416864	1	0.493439503185900	1	0.925043603696544	2
529	0.112793506943515	1	0.150641661244390	1	1.54247256371574	2
530	0.553332449037532	1	1.16809947743484	1	1.25444220527134	2
531	0.766951108932609	1	1.96360278602237	1	0.124629257343204	2
532	2.86765319470889	1	1.01838633492095	1	0.490810984928225	2
533	0.601603777870112	1	0.366375258844347	1	4.74022856607985	2
534	1.32632428730571	1	4.00140829611024	1	1.15056605715548	2
535	1.12372774843330	1	0.264037645939275	1	0.536828266650707	2
536	1.78995958540504	1	0.209794198120301	1	2.28204569132941	2
537	0.246755728362517	1	6.35270697329207	2	0.673601536399317	2
538	1.67395025401073	1	0.871841334301379	2	1.73042984618902	2
539	0.814228929262603	1	3.15363690685121	2	0.0494391694020140	2
540	8.21532017562278	2	0.572069872813975	2	0.171128209005636	2
541	0.810471335845872	1	1.12590417229044	1	1.11612374053415	2
542	1.23459814542062	1	0.380924590012729	1	1.49755800013814	2
543	0.650826822792193	1	0.396185639404390	1	0.895881054747948	2
544	0.641926515963886	1	1.43480841831501	1	5.17423841702773	2
545	1.80663914804870	1	0.483855001841515	1	1.01094039773311	3
546	0.172490500274791	1	0.953791273646739	1	1.52261884513347	3
547	0.729266561447137	1	2.34221820766382	1	0.304752980607787	3
548	1.92564956584714	1	0.854181292465697	1	0.759183409716071	3
549	0.346674283011756	1	2.70290427666713	2	6.38486123750928	3
550	0.216964084831927	1	3.21707465761314	2	2.84042786563337	3
551	0.385871396483547	1	6.34082026121525	2	0.185746938880709	3
552	16.8591017538805	2	5.54781232271224	2	0.993689241162588	3
553	0.443837467203605	1	0.214133660743865	2	6.79820613634740	3
554	0.139681034354665	1	2.30456367522467	2	1.05149946482414	3
555	7.27337097028658	2	2.53875398995855	2	1.76891465871077	3
556	1.17394981735121	1	3.97338796326898	2	1.09234849416744	3
557	3.53384629622587	1	0.906837236198505	1	0.0167858568051460	3
558	0.927692481001605	1	0.729517526241834	1	8.48788099197161	3
559	0.717680074370889	1	1.12997086836942	1	3.43863596607420	3
560	0.541014599298094	1	2.95390782008670	1	0.537237548640955	3
561	0.992948102745404	1	0.610676196142448	1	0.542394876303955	2
562	2.70197626140377	1	0.313481571336518	1	5.05114393478344	2
563	0.121931260641656	1	2.76471134607661	1	1.17528246613435	2
564	0.683432039628267	1	0.811418550863528	1	1.66051325089718	2
565	0.544825784448490	1	2.40966403577978	2	4.52322417025344	2
566	21.8143643964364	2	12.2241114912068	2	4.10800608167252	2
567	0.152699934437416	1	3.55059840311274	2	2.03744510238645	2
568	1.91248936215597	1	6.24000554737893	2	0.392495240846105	2
569	0.379811276626683	1	0.496184884565713	1	0.253210778394914	2
570	0.440369374497466	1	0.386976476699253	1	6.23236231504551	2
571	0.145114762432878	1	0.853262405436983	1	2.12832110275960	2
572	1.09660106188910	1	0.325472708744173	1	1.06328025608710	2
573	0.396991447908620	1	0.259194406136204	1	5.84032475436627	2
574	1.16461719736161	1	2.59838687908952	1	0.163557196014811	2
575	0.549241343167684	1	0.540845709419447	1	1.20149402010454	2
576	3.50681819545341	1	2.21924118924616	1	0.231176255184624	2
577	0.879974258870197	1	2.72640559109173	1	0.502138604533029	1
578	0.404231251163828	1	1.37743716520027	1	0.151518955583963	1
579	1.82763969047830	1	0.119173172792294	1	0.543480637005948	1
580	1.60280835048693	1	0.491637621914960	1	0.124629225288802	1
581	0.551945214700499	1	0.480634494425810	1	3.26623936994150	1
582	1.33290691733947	1	0.724506975484576	1	0.00100577836120201	1
583	0.900224724775420	1	1.85503720131234	1	1.09959334657845	1
584	0.701581019482630	1	0.426479205075301	1	0.912620769056777	1
585	0.331526057839799	1	0.868523668407747	1	1.69855200187888	1
586	1.17616532805520	1	0.587728164206132	1	0.143518127308926	1
587	2.13392767261083	1	0.437482485404382	1	0.236429504724404	1
588	1.38843983915468	1	3.13632457964224	1	1.25578024232961	1
589	1.42391856204415	1	0.205145395921060	1	0.719309654358944	1
590	0.805641008811592	1	0.817396923274922	1	1.81919922636023	1
591	0.0895562026556332	1	1.33430418765476	1	0.706586072210703	1
592	0.251023057440137	1	0.213292324100768	1	2.62090764038793	1
593	1.77450752989931	1	1.37314869567203	1	0.346194260590497	2
594	0.150774305976804	1	0.342820108535786	1	2.90945788540737	2
595	1.51605260241236	1	1.89486614294962	1	0.186893386370528	2
596	0.319267535235013	1	0.149767026366058	1	0.567762773705484	2
597	0.173077699149539	1	0.192206546667298	1	0.298942102998258	2
598	1.38043611880786	1	0.00488469482015734	1	0.991825157032108	2
599	1.48550508904623	1	1.44773867291232	1	3.04778593288804	2
600	0.00528996692209406	1	1.39947895952594	1	1.35563987454161	2
601	0.569091343247886	1	2.45255775388239	2	4.78502397729167	2
602	9.50310324589075	2	1.11545492687184	2	0.457757570554079	2
603	1.19263923255511	1	7.88457104686784	2	0.947809944179513	2
604	1.22615787727480	1	1.03840797134646	2	2.26049030079584	2
605	2.01692368179864	1	0.495558903167912	1	1.07930753207703	2
606	0.0889730118459368	1	0.224163835823706	1	0.496521484007172	2
607	0.0662721219125881	1	1.05412113628122	1	1.23197601811740	2
608	0.586109066917843	1	0.984434007202167	1	1.09079222833616	2
609	0.919858709544180	2	0.215335840458844	2	1.29356643862157	3
610	0.767359682251168	1	0.639563532590563	2	2.29441351464062	3
611	0.0541095009863250	1	0.175204951978691	2	0.657939725812843	3
612	0.862643106524797	1	1.57386667427837	2	3.66065453215417	3
613	4.47538584728082	1	1.51208092996505	1	1.18022237469966	3
614	0.457860415114732	1	4.47051636586863	1	0.792427955331800	3
615	1.24797618453280	1	0.647316909136250	1	6.81076826269950	3
616	0.803957009689220	1	0.355265251647645	1	2.23703199668686	3
617	1.99142571078309	1	4.21017994780048	2	1.08612428954293	3
618	0.469559130871435	1	3.08149566974716	2	0.0106297711711685	3
619	0.989780473702321	1	2.63706443722768	2	0.932318030868448	3
620	10.9263501471128	2	4.44837540769431	2	1.72232686225899	3
621	0.626823682328494	1	1.30560882833564	1	0.132744219551885	3
622	1.62084149028956	1	0.147088501281411	1	1.04240107750048	3
623	0.780610509978582	1	1.15123367654124	1	0.354055517006902	3
624	1.16120093951191	1	1.58554561595026	1	3.94811797195441	3
625	8.40409966859752	2	2.24911241996784	2	2.13720375733896	4
626	2.36548757529533	1	1.43084292899111	2	7.24751962386931	4
627	0.0810638832868511	1	3.60130337030293	2	8.16912293327762	4
628	0.478170571330695	1	4.04756297924851	2	0.440590972083614	4
629	3.11377229245880	1	0.997585426723466	1	0.489749424375705	4
630	0.0996328988119663	1	4.73630792155076	1	4.87210659511276	4
631	3.87964749731317	1	0.280876457594091	1	0.467524714139157	4
632	1.27135491305838	1	2.34963779577400	1	0.766237882083227	4
633	0.654285751707712	1	27.9895758824780	3	0.295520381987816	4
634	0.502128979521773	1	2.39216332102493	3	8.81454866378595	4
635	32.3247284033785	2	3.66022377049351	3	6.58454564992512	4
636	22.1425229380945	2	21.5817030987060	3	3.78019888110682	4
637	1.14406569706888	1	0.397887847664008	1	2.61650345663633	4
638	1.35805314894436	1	0.188448392593744	1	4.20117255096482	4
639	1.16050581285160	1	0.372114498533900	1	19.3869857882954	4
640	0.663945791974645	1	3.36811971204783	1	9.37393454871202	4
641	0.237668014827892	1	0.0351606239194648	1	1.30429958574315	1
642	0.355409093315541	1	0.378551329203933	1	0.609517152347671	1
643	0.488649379950405	1	0.604115776364345	1	2.26796863501666	1
644	0.242605078337763	1	0.306503836943859	1	0.587378603385998	1
645	0.997293977838353	1	1.10687418804500	1	0.697856694674177	1
646	0.726415253577796	1	0.627811340637452	1	0.893665230835171	1
647	1.12369881978070	1	0.143248267702914	1	1.74731792608005	1
648	0.559843470402625	1	1.52931772521411	1	1.05132385189047	1
649	0.534082048421439	1	0.137829240746896	1	0.0294795910679394	1
650	3.11018651112716	1	1.07011910859911	1	0.950746319285914	1
651	0.786384738906886	1	0.938013020781987	1	4.14812671682199	1
652	1.28754839400228	1	3.57224032232977	1	0.996763764739650	1
653	1.48879620814793	1	1.22633913673719	1	0.735027003498653	1
654	2.47352566917686	1	5.71831594965451	1	1.95350082186084	1
655	1.99344696549774	1	0.859810274585545	1	0.314642343424576	1
656	2.08555494224047	1	0.236858424085750	1	0.203494324878929	1
657	0.528027286224618	1	0.169175660789541	1	1.56891635323080	2
658	0.0240941697622325	1	0.0855149901013868	1	1.97318318477055	2
659	0.193966518246406	1	0.264531890717234	1	1.88446421649899	2
660	0.515632688915929	1	0.742498121541024	1	0.820631112787651	2
661	1.55983892794325	1	0.404651628089049	1	0.0892983361356478	2
662	0.00443261948585224	1	0.177586289560007	1	0.678247300393811	2
663	0.168011165553182	1	1.33909666882011	1	0.688412933307181	2
664	0.900992000476980	1	0.711940126990093	1	0.229926087835581	2
665	1.96999218336529	1	8.81857862044740	2	1.10885618898438	2
666	7.85240774023520	2	0.185915986720354	2	1.13194645535070	2
667	2.61450339639383	1	0.634572669928305	2	0.210007857893722	2
668	0.669388901681229	1	3.46722494457948	2	0.218837699846475	2
669	0.545166601160652	1	0.693088941280561	1	3.73805344228897	2
670	1.86531812381195	1	0.691269472625395	1	2.01378147679301	2
671	0.453321794018837	1	1.10945592721811	1	1.83842668027970	2
672	0.132892438413870	1	0.502884616281248	1	1.80499722929213	2
673	0.329709378809902	1	0.118046282690780	1	0.195539324631656	4
674	0.0151540208098909	1	0.0204848805462860	1	0.953632900647400	4
675	0.131418386963438	1	0.218726937670375	1	1.84500593115696	4
676	0.0590351197716333	1	0.178058805447424	1	2.17882315449473	4
677	0.178662833972179	1	1.27322011699601	1	1.53806395388381	4
678	0.646895213032874	1	1.77464738891529	1	7.80884108520179	4
679	3.66684564372608	1	0.916411879740562	1	4.91856088105590	4
680	2.39717016650209	1	2.92529447158136	1	6.75946248861969	4
681	0.731701102831610	1	0.325916667721551	1	1.19121106683897	4
682	0.397303949619902	1	0.507701413461491	1	3.20667511105578	4
683	0.628695276301189	1	2.34557568758774	1	0.877964050542913	4
684	1.98762371731667	1	0.566130277298584	1	0.598236969083833	4
685	20.3799832216832	2	2.17597862637922	4	2.10800192195328	4
686	4.81176277671491	2	7.53989989196379	4	0.589079711709348	4
687	2.29195593098914	2	14.2563208732870	4	2.02907952734001	4
688	0.0566195721455297	1	3.56812210990278	4	1.91235823297417	4
689	0.805894687996066	1	0.293798421764696	1	1.80684645640666	3
690	0.859447859453622	1	0.107232503286212	1	1.79937853761813	3
691	0.163977991572713	1	1.50200014382160	1	2.74274746656122	3
692	0.244528836031856	1	0.170818306181753	1	5.62265368478255	3
693	1.30973969662090	1	4.87993559912290	2	0.245903817013845	3
694	8.79928739779091	2	3.45513556539806	2	0.103715986803980	3
695	0.197856104334631	1	2.71242288804190	2	1.24101404699199	3
696	1.67777452864496	1	0.937163674828538	2	2.31464333068466	3
697	0.186884240601744	1	2.83202635840591	1	0.326064695137512	3
698	3.15055777987655	1	1.18433372589119	1	0.0272988172953332	3
699	1.11077886126236	1	0.326391024647652	1	0.901151851509984	3
700	0.732120309788976	1	0.837590082584874	1	1.17339895760517	3
701	0.0991257960014767	1	1.68377670638677	2	0.855347719095487	3
702	0.572640558312962	1	0.637301056399015	2	0.0768334696393194	3
703	0.737297743223106	1	0.647493347325448	2	1.49313377236089	3
704	1.74768458578843	2	0.188177573214746	2	1.66546436779453	3
705	0.748555219416294	1	1.82146048501523	2	3.40547911817969	2
706	1.38461375669718	1	0.785585455721323	2	2.06648168455844	2
707	0.538626580987546	1	0.229759153138193	2	0.0532590124550100	2
708	0.677527043228540	2	0.512517506454810	2	0.780704259290527	2
709	0.0446860872589360	1	0.401519365686374	1	0.977718631299879	2
710	1.03031668801896	1	1.36470840068148	1	0.136581553659745	2
711	0.468259046888189	1	0.225904443517510	1	0.00417419015006055	2
712	3.95946541673266	1	3.51059502901338	1	1.46392904687734	2
713	1.10638898942160	1	0.584999694329344	1	0.676331924099839	2
714	2.92984774138188	1	0.105015474008598	1	0.922722850686286	2
715	0.125752891635710	1	0.825951770867456	1	3.58693609456350	2
716	0.127655035677154	1	2.77367771891095	1	3.34792689292491	2
717	1.88297804113820	1	4.42716362226228	1	2.93969897744727	2
718	2.08662663246126	1	0.258094520054997	1	0.911828884809790	2
719	5.11230860961241	1	2.83609497477055	1	0.0966669682922755	2
720	0.0580609069693130	1	1.61862107309336	1	0.911228598231269	2
721	1.54007705477798	1	1.60312790671567	1	1.13514074350344	1
722	2.74668245014152	1	2.00716263514900	1	0.0493203251125542	1
723	0.118649531434446	1	0.201218984753409	1	1.53949070927793	1
724	0.231573020660957	1	0.825472530396820	1	0.251587717355922	1
725	1.00421498114538	1	0.363191003462118	1	0.975959872690562	1
726	0.659366609513783	1	0.282299552625528	1	3.74822746576629	1
727	0.0719294013382330	1	1.88602604934914	1	1.31427463465804	1
728	2.27188735329151	1	1.47588173985213	1	2.08162046179766	1
729	1.40837702237216	1	0.180781322590749	1	0.116771689022475	1
730	0.643028861365610	1	2.15247900380934	1	0.681124674408485	1
731	0.615918341317821	1	0.386741632588362	1	0.0686031601113810	1
732	0.210004741765829	1	0.157327007832972	1	0.100509688042722	1
733	0.408605494951850	1	0.0120894185286275	1	0.304995657489793	1
734	0.931355195916806	1	1.20651801109539	1	0.765812309373536	1
735	1.57796971293497	1	2.05194012473462	1	1.74496594424138	1
736	0.503471825388918	1	0.150854674833902	1	0.0647065454656216	1
737	0.171727751373148	1	0.703613312410178	1	1.86962369398753	3
738	1.06987962270302	1	0.816029034507484	1	0.388699578226959	3
739	0.106924885827445	1	0.569425077114366	1	1.02114829975777	3
740	1.67621941997194	1	0.935684255843524	1	3.70233316720653	3
741	0.537028176872442	1	1.10542290466531	2	0.0148811532436240	3
742	0.298675816958959	1	1.13486961587651	2	1.29103977438601	3
743	8.16960213595094	2	5.96228612083322	2	0.248287792398677	3
744	2.54574182481375	1	3.34846931322105	2	3.04500062172222	3
745	0.00791282340565313	1	0.770174769617299	1	4.68232245659351	3
746	0.630979515240437	1	0.874087541842924	1	1.40856127685294	3
747	0.793711748727137	1	0.0365546570919350	1	4.42367840383089	3
748	0.429746314194070	1	0.181533433015140	1	2.08962713249813	3
749	1.63938080645213	1	2.72670161845308	2	0.699150334685748	3
750	0.285494863277492	1	4.80823607954726	2	0.651035381530863	3
751	0.484619709730270	1	5.55108399001161	2	3.73113434766942	3
752	12.5086166910186	2	1.83209038246657	2	2.08973869192664	3
753	0.213982075914736	1	0.335791719266526	1	0.630640800126419	1
754	0.461632116029113	1	0.0544002258410945	1	0.255046073419064	1
755	0.326102871299221	1	0.178521214986607	1	0.0823224937403710	1
756	0.673726390652902	1	1.10673029380175	1	0.605975594239130	1
757	0.421330484066220	1	0.698761246522702	1	0.198858900291195	1
758	0.872730983024819	1	0.613793930068920	1	0.0675980863067216	1
759	0.143804202008937	1	0.0836999025883696	1	1.02191231994500	1
760	0.138191767904508	1	0.179802357824491	1	0.287568234183880	1
761	0.317785866484414	1	0.324017149112533	1	0.421117108112264	1
762	0.189803696318945	1	0.468337252148736	1	0.675945470296552	1
763	0.853468029648068	1	1.50969154102243	1	0.377122111443714	1
764	1.00656058487286	1	0.0655722350405873	1	0.250634181007287	1
765	0.0312164978706708	1	0.299092204405303	1	0.0217536262445375	1
766	0.320783469308369	1	0.154814956653917	1	0.438675750366997	1
767	0.315593549794717	1	0.0748167361263082	1	1.49339982394349	1
768	0.585542283182590	1	0.724411902970819	1	0.0436842947144665	1
769	0.172128267750167	1	0.403446983545047	1	0.442553003539547	4
770	1.12311727242551	1	1.60773045058905	1	2.52554402140578	4
771	0.278404944894819	1	0.121316685520476	1	2.71869982260962	4
772	2.18085756774767	1	1.62201393316359	1	2.38328604142748	4
773	2.09167417711169	1	4.34397276480761	2	6.70870538328150	4
774	1.15576704838956	1	8.28731344131016	2	1.24943000700339	4
775	12.3405324169443	2	0.0525396492330530	2	0.951265700081125	4
776	1.47631639076583	1	4.38046417786057	2	1.31466058469500	4
777	0.0827504871586382	1	1.45402711049166	2	3.22259775688060	4
778	8.00903894971598	2	2.42433608233046	2	1.70542234221112	4
779	2.62175420132957	1	2.85145574298915	2	1.20207558859793	4
780	0.633807321064230	1	4.61753202345715	2	3.01954973190391	4
781	0.434672995605700	1	2.00279699586797	2	3.05154975012717	4
782	10.4060900426536	2	1.87186237385336	2	10.6590151068018	4
783	0.662657880710044	1	2.35221993375271	2	1.17944792566189	4
784	0.0973728779822189	1	5.37391449347750	2	1.43314007602169	4
785	0.397203675955561	1	1.56056460143004	3	1.67929619715965	5
786	0.260772816918184	2	2.09337470391888	3	1.64027787710808	5
787	4.94546890473352	2	1.66812186238924	3	3.30019254067142	5
788	0.125778885237924	1	0.407163115107029	3	5.47072191911016	5
789	0.357170297335568	1	1.78986649241793	1	1.47596879913029	5
790	2.02121075473795	1	1.43267792455899	1	2.73905768066661	5
791	1.23792598885221	1	0.138326287816275	1	7.84738029913817	5
792	0.445639522751014	1	0.701075858883540	1	1.45311496533275	5
793	0.766144081206813	1	5.40904844962770	2	5.01758144101367	5
794	0.987342307692399	1	10.5605084411469	2	1.46062021342653	5
795	0.676776481276093	1	10.0156888372247	2	2.66596555103515	5
796	39.0060161410022	2	15.4510332831782	2	6.14300776804700	5
797	0.908049119166638	1	1.33390240018882	2	4.68428798056059	5
798	0.551668474971628	1	0.556901439618250	2	5.23563441542330	5
799	1.04347912935614	1	0.562077583354015	2	1.21271347897299	5
800	2.04857520321818	2	2.09889050355151	2	3.75340065761567	5
801	1.13598685052746	1	0.232679386640917	1	1.58843972536234	4
802	0.575110256400526	1	0.400800216212112	1	0.645001691545042	4
803	0.874529808828458	1	0.497850832419179	1	3.65791147485793	4
804	0.342654997636186	1	1.79695147812042	1	3.31009761159333	4
805	0.149709739730002	1	2.76639513814102	3	1.36873322647470	4
806	1.00227118897992	2	3.38126489372083	3	1.00239998090059	4
807	15.6750322119070	2	6.89197434867513	3	2.12312535698599	4
808	0.431840873040827	1	4.21921963312079	3	1.10279192166646	4
809	0.409217527906122	1	2.41372122913640	1	1.03682090874200	4
810	1.71335103029360	1	0.883623748545463	1	3.13151863748806	4
811	0.222734406433742	1	0.630217609311408	1	1.20291950476644	4
812	2.36895127575669	1	0.786691653396881	1	0.232544898309800	4
813	0.599069148666868	1	0.408102046256912	2	2.00673534256453	4
814	0.882795067193361	1	2.26091575036352	2	3.83351051070836	4
815	0.243118334555447	1	0.483195339673802	2	0.109926637156492	4
816	2.36243883054178	2	0.935208244663215	2	2.63633411927594	4
817	2.04094131625240	2	5.73006296358014	3	0.584749928545158	4
818	0.675500810100994	1	12.5715978528852	3	0.0119861107572233	4
819	35.7807835917954	2	5.17163414127651	3	1.51729864023947	4
820	0.187542102347484	1	15.2114728627545	3	8.97818812654612	4
821	13.6685547048882	2	2.26687949528908	2	5.99224540781268	4
822	0.701756209430638	1	2.87032470942607	2	1.93567118765473	4
823	1.73613463966537	1	6.13737033535265	2	7.37490358785801	4
824	0.246131820375635	1	5.07800283429205	2	3.45990635877383	4
825	0.724788090834285	1	0.00593156592457353	1	0.724169409441765	4
826	0.879981344149335	1	0.580840686187203	1	2.27748442300213	4
827	1.14632810328291	1	2.40700530132164	1	1.00886052406068	4
828	0.359473349458753	1	0.116793334291867	1	8.00377739409867	4
829	1.07899887361636	1	0.235382593002329	1	8.14419281160870	4
830	0.0357675003130533	1	1.90648033420051	1	6.21386934343971	4
831	2.09934728915712	1	0.892464753959020	1	4.32319371536788	4
832	0.341965046794028	1	0.521751028718696	1	1.15349782325523	4
833	10.7876892591691	2	2.46345548954741	3	1.14074035299051	3
834	0.844567872466913	1	4.66778664575389	3	6.77955080360340	3
835	0.127291683809523	1	16.4682006382583	3	2.99132309191114	3
836	21.7850416342536	2	9.94514767613957	3	4.64696647846777	3
837	0.0953828684100298	1	1.67033500264915	1	0.428845088622849	3
838	0.0462116626311482	1	0.919731990887868	1	0.789183165586390	3
839	5.28523415075663	1	1.39336619018358	1	3.99077507645101	3
840	0.187031559563595	1	1.63042705764080	1	4.00865455036441	3
841	1.26914775225303	1	0.0959844935070841	1	3.95896983630782	3
842	0.245232856335276	1	2.48671659421537	1	2.68519105102792	3
843	1.93911533983016	1	1.50050299468922	1	2.47572566608942	3
844	1.30108038533728	1	0.671372251344072	1	1.87775349625654	3
845	0.471360358190888	1	0.759789058134434	1	3.79505460635158	3
846	0.143218992071799	1	0.293882952768356	1	4.32678678764544	3
847	0.595241267144963	1	0.0731254126971247	1	0.528490873697380	3
848	0.346931631679366	1	0.429954825487102	1	1.04576834852974	3
849	0.337800163260948	1	0.921940092552831	1	0.729685430597940	3
850	0.655712689218775	1	0.590045637445267	1	3.43555741978459	3
851	2.35042201220700	1	0.323291128195524	1	1.33394715078476	3
852	0.355738053180971	1	1.86439605967407	1	1.74843382436509	3
853	0.811252868418312	1	1.16070119184003	1	0.480612709391360	3
854	0.398274383475670	1	0.369506971871452	1	1.77198845567944	3
855	0.418348223539609	1	0.0420407289498323	1	0.179362829828925	3
856	0.368932821598054	1	0.424559404370331	1	1.96237581478179	3
857	2.50181930985301	1	0.353562088733248	1	0.849215629546671	3
858	0.516534428868544	1	0.993712238914745	1	0.864336953390544	3
859	0.0779424381976000	1	1.52895662988605	1	0.819654352558989	3
860	0.0100587729829375	1	0.230123992368051	1	0.205308022824380	3
861	0.444533735400953	1	8.29457588872598	3	2.24840048203006	3
862	0.629722440978968	2	1.35317823326714	3	1.53759752887627	3
863	0.593105258519568	1	2.62315860548785	3	2.14219275887688	3
864	13.7410121097961	2	3.13746081721457	3	3.90254034617929	3
865	1.26935917771325	1	0.416655702151851	1	0.909086240114882	3
866	1.83878896863706	1	1.79201120674253	1	0.779938573770942	3
867	0.0365030090959104	1	0.716422331922056	1	10.9874748418292	3
868	3.91385463357047	1	4.13341654820026	1	6.18798100650178	3
869	0.975056563666847	1	1.85352115692001	2	3.74669281362069	3
870	28.6201280851564	2	15.4267314297012	2	1.34738818464529	3
871	1.31066963905629	1	8.31832693720229	2	0.365822721414730	3
872	2.87513101897452	1	8.18240578303057	2	2.89957316484934	3
873	4.28463159301125	2	1.46164388180001	2	6.29699553643068	3
874	0.355150183890604	1	1.61138952579974	2	3.20129334067051	3
875	0.817727938398354	1	3.53131298749232	2	2.45338688212948	3
876	1.16885229128433	1	0.0220156114924740	2	5.71322688666565	3
877	0.987546169133107	1	3.99998469401182	1	0.879648781984250	3
878	4.13406406579473	1	1.44778154374522	1	0.0351197711353946	3
879	1.24131794961606	1	0.0366452360414458	1	8.17878388462965	3
880	0.763727488565075	1	1.64224419931048	1	0.610096145171734	3
881	0.469649183961783	1	1.01304388310393	2	2.93471363905324	3
882	0.0407929563392776	1	1.80137201991425	2	2.59876150485060	3
883	6.72825255692835	2	1.08386238254214	2	0.582255435267071	3
884	0.0958578828957455	1	3.43627429456484	2	2.54063546898673	3
885	0.238185424457706	1	0.705155657333416	1	2.41753325247770	3
886	0.332452527624335	1	1.17449973390805	1	5.25944929010948	3
887	0.297541408362435	1	1.33154823481260	1	0.0804047472288698	3
888	2.50796171751027	1	0.164937451900677	1	3.07597817435626	3
889	0.922891853446845	1	0.141467259014927	1	0.773067263493120	3
890	0.513725292082001	1	0.0465872273743739	1	3.64958983146761	3
891	0.457843634767838	1	2.46258827628945	1	1.93752643302566	3
892	0.994973471711211	1	0.238791489329146	1	2.53643774853277	3
893	1.24520510308494	1	11.6268021026895	2	1.76143568997016	3
894	0.435141743517343	1	5.37691141068271	2	0.932840525201583	3
895	3.27724026889614	1	5.78377783522719	2	2.07637956774556	3
896	23.6663768357364	2	5.83647260263541	2	9.06708328955623	3
897	0.518613436981607	1	0.676300225641680	1	0.382012535217476	1
898	0.288648079445358	1	0.298674495374144	1	0.977054634687571	1
899	1.66140868970287	1	2.26234308264407	1	0.217817805626356	1
900	3.23417814904387	1	2.46553055151381	1	2.86295887128149	1
901	2.35190852617564	1	0.310975293946580	1	2.39233771384828	1
902	1.01052940563406	1	0.108622717942975	1	2.07022282828700	1
903	0.668649596303571	1	0.413032894864564	1	0.500056203661369	1
904	0.328835552061660	1	3.52729217342082	1	4.85506318930005	1
905	1.23680135525931	1	0.358399379844242	1	2.50326680082190	1
906	2.59785093548159	1	1.41869043601628	1	2.29105634726677	1
907	2.06986454889428	1	6.00023224844855	1	0.0509443456158248	1
908	3.24594422896435	1	1.37313900429046	1	0.703451737259500	1
909	0.379401523334219	1	2.73479128685943	1	2.62664796211512	1
910	7.17389497972100	1	4.37522224551035	1	3.34808056417646	1
911	2.66918128361858	1	4.17174924910385	1	0.521914988774532	1
912	1.14720729885912	1	0.0879223040592991	1	4.28003106154141	1
913	0.532002950163625	1	0.176559024638245	1	0.726571499121902	3
914	0.341703165381237	1	2.27586060958407	1	3.71052912739148	3
915	0.787057128620625	1	0.140439156188166	1	2.38200759851797	3
916	0.961490673593613	1	0.0293951273486222	1	3.71422235072523	3
917	2.35911227348289	1	2.05189576904160	2	0.114189312933813	3
918	0.125949148303913	1	3.34790193069207	2	1.77120315948252	3
919	0.148015703006556	1	2.15715530796019	2	5.99513530619664	3
920	5.59094822336471	2	0.667072340464214	2	1.60450376754997	3
921	0.211727123500160	1	10.4189816031293	2	0.449586830639293	3
922	0.449311668023707	1	6.40590678723784	2	2.40115771753900	3
923	2.38149540825867	1	2.78005878534711	2	3.04077765978578	3
924	24.0727027975074	2	7.51028982157572	2	0.374006484613085	3
925	0.293277961952893	1	0.663990534973694	1	0.725841113028216	3
926	1.02302428773086	1	0.994267685594353	1	4.21772109258016	3
927	2.60952250230242	1	1.81467524324045	1	7.62450471845187	3
928	0.471761065156222	1	0.924652353333897	1	3.50714434179260	3
929	5.16116254772993	1	1.18626958402552	1	1.06975070222867	3
930	2.37106497023173	1	1.35190529470851	1	0.848223124124382	3
931	0.329015988034789	1	6.27238466089700	1	1.60405768925706	3
932	1.73796238849357	1	0.788646354858990	1	4.53178562394018	3
933	2.25255984739602	1	0.735448467907555	2	1.25928826235398	3
934	3.38656619608029	2	5.05122307048683	2	0.649302432345844	3
935	0.332901677773452	1	0.650354311455406	2	0.278843074842209	3
936	3.19884720831510	1	2.73384907971507	2	1.69718055476827	3
937	2.25140283629679	1	0.295563786099328	2	5.33514921909973	3
938	5.44508457433091	2	1.07939680309148	2	1.71962406214645	3
939	0.186308469088009	1	4.33942774690379	2	2.68115488612990	3
940	0.124349146624512	1	2.29275669024562	2	0.139958479720679	3
941	0.575653240001284	1	0.0777559256102216	1	2.73081455587674	3
942	0.992950709638125	1	0.336620965093865	1	1.35834157706830	3
943	0.260338046814905	1	1.64364569045427	1	2.46188924074593	3
944	0.311583200596109	1	0.0825026158920717	1	0.552387562797183	3
945	0.576245499354676	1	1.11677808402814	1	1.46695482643631	2
946	0.917266449474027	1	0.631314602346389	1	0.250906670839126	2
947	0.491388914772226	1	0.289656712869596	1	0.728419692124294	2
948	1.01606470608599	1	0.963216170442799	1	1.04207664561445	2
949	0.0535305507826376	1	0.171422183358037	1	1.65315220099879	2
950	0.126737306037432	1	0.0282856428976165	1	0.196493032686747	2
951	2.23268006052955	1	1.61985676338688	1	0.933613075702543	2
952	1.10458126402749	1	1.69796459173458	1	0.359048144995646	2
953	0.842433232589129	1	0.817279548670253	1	1.89027553779242	2
954	1.14609334285397	1	1.07972536249470	1	4.91272647514343	2
955	1.66053979002047	1	0.580138288733028	1	0.218023787426429	2
956	0.676392549165546	1	1.84831571473113	1	0.863478871189954	2
957	0.948347847949523	1	3.33033500233756	2	0.979904291592193	2
958	8.02837329846991	2	1.34245940450059	2	2.24715979330210	2
959	0.846358876671544	1	3.78355886984468	2	2.88765763030234	2
960	0.215464650011852	1	1.58219139641999	2	0.252607662649196	2
961	0.538337323961756	1	0.785890498021211	1	0.661160785731131	2
962	0.540383937511768	1	1.36177184911865	1	3.98559719776922	2
963	1.12788710685466	1	0.160151968414185	1	3.42512139559419	2
964	0.120002714639445	1	0.0187967674135841	1	0.507713618307957	2
965	0.152441887921996	1	0.0324002870782905	1	2.33357994728206	2
966	0.616621259036713	1	0.403477263238320	1	0.924838865209498	2
967	0.163130325914052	1	0.546557873893575	1	2.36826054219711	2
968	0.143322988946382	1	0.0930810376089570	1	0.251878309879657	2
969	0.680283950922695	1	0.0557914058402330	1	0.967969413732125	2
970	1.79320838508588	1	0.461740340931223	1	1.07559943829488	2
971	1.27234559446800	1	1.45818864696010	1	1.87938189629904	2
972	0.249516001856829	1	2.01963353860185	1	2.25662548839705	2
973	15.7204119432667	2	6.42690105214523	2	0.935069977639801	2
974	0.455989399147421	1	1.84599332568627	2	0.396563748290040	2
975	0.119640486321788	1	2.80652734938952	2	1.65646944329870	2
976	1.21334445119678	1	6.42996455271171	2	1.28103768913045	2
977	0.320100659064127	1	0.306081194408465	1	2.92635619017208	2
978	0.241556642813515	1	1.00584641681559	1	4.94056562268457	2
979	0.0983399997368442	1	1.25094730111193	1	0.415555184779231	2
980	3.83906007370290	1	1.93618246298140	1	6.20239905115983	2
981	1.46552878280167	1	5.92954104788161	1	1.55305390388739	2
982	1.16930109529293	1	0.00940327367061011	1	2.60464810979241	2
983	2.21572031199946	1	0.654376986947394	1	0.659993104908255	2
984	1.88339543974734	1	0.140624321341781	1	1.89137313465144	2
985	2.36716606314020	1	2.97940153345509	2	0.531723151647675	2
986	1.21861111768906	1	10.0223372046475	2	0.118547340427247	2
987	16.3813450791011	2	1.41006501111100	2	0.916608480346986	2
988	2.69992506075671	1	8.25524357147345	2	0.427253057778922	2
989	0.797921228638564	1	0.621374556150484	1	5.59490924184806	2
990	0.333841474787529	1	0.145565291124992	1	2.89764836646009	2
991	0.353903094189200	1	0.443516389512308	1	3.05436040322410	2
992	0.206579291602105	1	0.481788852429615	1	0.857301071294946	2
993	1.27366352575703	1	0.542699422751000	1	2.16094090023305	2
994	0.301947046424927	1	0.218844101745863	1	1.54216247620894	2
995	0.194383773595647	1	0.658082928064137	1	3.39771867034123	2
996	0.0465671364318271	1	0.396935029648431	1	1.90130664978089	2
997	0.369096430298335	1	1.80685735275869	1	0.190599245612802	2
998	1.98630922782132	1	0.297642268932371	1	1.68133775178051	2
999	0.114497308658424	1	0.903459730724300	1	0.205141496376175	2
1000	1.83509664350492	1	1.29704025786764	1	0.727071736821604	2
1001	2.50869693070334	1	1.82618343214593	1	0.589802256391447	2
1002	0.656263151998717	1	0.740185814966341	1	0.0174017487584451	2
1003	1.40677842253582	1	1.88771081711699	1	0.135013081067777	2
1004	0.357758274902076	1	0.475416715910696	1	2.61836921959330	2
1005	0.603840392303936	1	0.948422948361272	2	0.593515084962944	2
1006	0.632081784736235	1	4.71236050541566	2	0.126490956897552	2
1007	2.17322659349089	2	0.362894652075906	2	1.04735470719533	2
1008	2.75236796322273	1	0.137838627900959	2	0.278348624364179	2
1009	0.777023962421812	1	3.39133563313311	2	1.86275753941118	2
1010	0.424444906425687	1	3.78330382543982	2	0.871689606297077	2
1011	11.8378726428232	2	2.96714426191702	2	0.178949937179218	2
1012	0.243711960871698	1	3.14126975205248	2	0.874943463491437	2
1013	0.302543036443050	1	0.337517732125141	1	4.84725436529449	2
1014	0.325659337799407	1	0.874553988049328	1	0.956855114231308	2
1015	0.293551079215668	1	0.349346363098505	1	0.443776741296354	2
1016	0.664663595355093	1	0.0249989655402448	1	1.73412943747543	2
1017	1.31032827891964	1	0.280957503753611	1	0.817345399482973	2
1018	1.51121577283874	1	1.21019094286675	1	2.26309117255909	2
1019	0.0693867143032730	1	1.19682648863443	1	1.89555686429615	2
1020	1.03344645627869	1	1.23640228708556	1	0.423101035232743	2
1021	2.22734373395407	1	2.24122047397155	1	3.59989941647912	2
1022	1.79362488549235	1	0.702795385692381	1	0.740073278399321	2
1023	1.05493101944863	1	2.47157515016032	1	1.75232835269342	2
1024	1.59116742859920	1	1.25147605767000	1	2.19916308737094	2

==> data/noise_r09.txt <==
1	1.34444912506384	1	1.68528305480459	1	0.554255589930373	1
2	0.324759385317331	1	0.515182711524736	1	0.0846158611929968	1
3	0.423445953367434	1	0.747397919622927	1	0.875222342065886	1
4	1.35531856919511	1	0.500109346991463	1	2.15523225019618	1
5	0.0911803383357082	1	0.623678360403479	1	2.21478717345441	1
6	0.512069995524304	1	1.36558981151867	1	0.689865158681664	1
7	0.398083844147235	1	0.987440598711948	1	0.825212436950736	1
8	4.19492836419377	1	2.21955377156692	1	0.312415252670440	1
9	0.679049202107714	1	0.118123380628114	1	0.562117822382897	1
10	0.979599271789107	1	3.48530285473340	1	2.52390422986152	1
11	2.71571785669077	1	1.59430288484612	1	0.753968978461980	1
12	1.05031615090845	1	0.226953361288407	1	2.44904777115937	1
13	0.748366490344982	1	0.917311297875892	1	1.42539207492152	1
14	0.829133576852220	1	0.572419567770368	1	1.97146044299698	1
15	0.231142582557516	1	1.96789533968017	1	1.66852005706866	1
16	4.83816821497410	1	3.18918465940238	1	1.64971147937397	1
17	1.06853551723962	1	2.15034773251897	1	0.307409089091235	1
18	0.951961817718286	1	0.0458262733901624	1	5.36506234644217	1
19	0.188525383881630	1	1.39146536716174	1	0.169254971229406	1
20	2.24420879840970	1	0.865592144178367	1	0.306018224462558	1
21	1.11991405837380	1	0.884010790085687	1	0.0469031398281797	1
22	0.0174464335881103	1	0.0909150561537699	1	0.0200487587903235	1
23	1.44621101447791	1	1.85077457282929	1	1.52049068788381	1
24	0.418407483936415	1	0.176278571307480	1	1.41267723123958	1
25	0.0505214355804320	1	1.28048230433191	1	0.0553128299374000	1
26	0.358944510189328	1	1.13072638462630	1	0.946662606123621	1
27	0.754560387423322	1	0.225512346569036	1	0.245883305725889	1
28	1.67488263249405	1	0.202187930159887	1	0.595423882822488	1
29	0.281951335834513	1	0.201348517377463	1	0.203790098424532	1
30	0.716627774903638	1	0.667175930609673	1	0.0755922490407229	1
31	0.0468633228007739	1	0.361193682489736	1	0.121691572733932	1
32	1.05367736108808	1	0.869401664150130	1	1.00101827416376	1
33	1.43278441844425	1	1.11036859413424	1	3.16413616887712	1
34	0.383959875438893	1	1.35772162986276	1	0.682801298455565	1
35	1.09931554233779	1	0.828219576423624	1	1.00971289942275	1
36	0.466321134030183	1	0.0860711698304850	1	0.290886531654367	1
37	2.31523413195980	1	2.14170213246377	1	0.284703414171586	1
38	0.326108651263503	1	0.400062532188315	1	0.501947498361536	1
39	1.03302167910388	1	1.68448152998453	1	0.803135685983992	1
40	1.14649765922710	1	0.594615926917665	1	0.828917994695199	1
41	2.43891645409643	1	0.745637094609245	1	4.46118382484883	1
42	1.57540689381465	1	0.0330687080289648	1	1.13050789624340	1
43	0.489294235330974	1	2.68742978229039	1	0.101513900973899	1
44	0.0353769879834242	1	1.07285898629689	1	1.04520643800887	1
45	0.784717197281452	1	0.149330371075135	1	0.0212710684476124	1
46	1.08464867638717	1	2.18702665807997	1	0.155191517508968	1
47	0.610030592015046	1	0.564309411686688	1	1.22201805503621	1
48	0.586747897801541	1	0.165477922643412	1	0.105247833826182	1
49	0.214803222357040	1	0.0285944717970574	1	0.0315937085114041	1
50	1.74178355071847	1	0.443103695216148	1	1.75423492701213	1
51	1.18621063891614	1	0.674941994596081	1	1.62279306556001	1
52	0.134934401649855	1	2.13109165203222	1	0.271044089961462	1
53	1.37064830450095	1	0.909855871232535	1	0.357772087426003	1
54	0.326671655945703	1	1.68482823580928	1	0.869594387447353	1
55	1.85121154680949	1	0.0699444140166314	1	0.226993358728182	1
56	0.454049328538019	1	1.33795231473571	1	1.09257491860238	1
57	0.217425031479869	1	1.55958186222792	1	2.90343355328902	1
58	0.373496312668409	1	0.343407025881714	1	0.449655302099220	1
59	5.49324473116060	1	1.76842324773519	1	1.33501922307303	1
60	0.223806020554904	1	2.63655996001896	1	0.791716735151940	1
61	0.873490405652407	1	1.62796534305438	1	1.25514116893325	1
62	0.816466019397865	1	0.0474679510680004	1	2.16591851118337	1
63	0.273719845051264	1	1.82204188373910	1	3.16553654817098	1
64	3.00095182685096	1	1.46715291909102	1	0.259891257102209	1
65	0.140086533080929	1	0.599908831435844	1	0.469658815323877	1
66	0.493825269373672	1	0.590284481525074	1	1.69486790901309	1
67	0.773975401508948	1	1.57504632714312	1	1.53006755164981	1
68	3.28051301388027	1	1.92316057773978	1	1.79677874795281	1
69	0.341519763771604	1	3.54225821300569	1	0.662580723621613	1
70	1.78911716098541	1	0.848294273132555	1	1.63730767295147	1
71	3.67564926466784	1	2.06554021549164	1	0.449900018163216	1
72	1.74955202948781	1	1.09974551728277	1	0.255706349631825	1
73	0.357726042609089	1	0.166182094025635	1	0.231903099944891	1
74	0.473517255089671	1	0.888907235064929	1	0.830759509551402	1
75	1.11403452903732	1	0.372511591000205	1	1.38630673082182	1
76	0.0733289494732501	1	0.591005856118559	1	0.471108601592703	1
77	0.752181512900115	1	0.736068206609996	1	3.43648321514826	1
78	0.265027985214993	1	0.365474582029492	1	0.0871198764291641	1
79	0.362912019638055	1	0.113601241655083	1	0.188385286358427	1
80	0.466758849884090	1	0.631736337342680	1	0.980791472448679	1
81	1.91744408023235	1	1.08327694001107	1	4.90866955511898	1
82	0.0510202455115460	1	0.486728169718358	1	0.259934879754695	1
83	0.0828892739400424	1	0.392160226715532	1	0.0982177461101659	1
84	0.0830461574953855	1	0.172234420734369	1	0.685341079711319	1
85	0.227369934568753	1	0.0961521513382768	1	0.389325132284191	1
86	0.142825345585808	1	0.197270681139153	1	0.313452151533290	1
87	0.384900816344040	1	0.0255471241881722	1	0.437511366325717	1
88	0.0795145021056280	1	0.515640641938627	1	0.831069285937532	1
89	2.12717181392580	1	4.73938815310698	1	0.0659238425174885	1
90	1.96830064536429	1	0.361190525604053	1	1.46141577097897	1
91	1.69605713812858	1	3.08980085690267	1	2.50381846761081	1
92	2.76020169558286	1	0.361351757387826	1	0.767549829154476	1
93	1.17476139297844	1	1.26983029814367	1	0.485947209355696	1
94	0.987410538929836	1	1.29337380107987	1	0.152845309437024	1
95	1.06819282753698	1	0.939213176975616	1	0.533751737462758	1
96	0.500828918427758	1	0.228776401673847	1	1.35716196336497	1
97	2.41946598278435	1	1.88822847844624	1	2.35501921611091	1
98	1.35768009093465	1	2.23531110513867	1	1.64557368996337	1
99	0.444835687386460	1	0.217343665072987	1	0.625390626427295	1
100	0.664232725764824	1	0.545331238212382	1	0.746655389704933	1
101	0.995191661146140	1	0.137129341379953	1	0.763529934791896	1
102	0.284926330963529	1	0.694346129505865	1	0.734582772784796	1
103	0.844969505870033	1	0.230198775322420	1	0.840046096460454	1
104	0.533812697319957	1	1.59722594909142	1	1.94955378143784	1
105	0.984889872839400	1	0.195760546512714	1	0.0435301805105255	1
106	1.46263073258324	1	2.57532666940221	1	0.0136286710169901	1
107	0.0594362653704335	1	0.135090184299042	1	1.86092625196942	1
108	1.08580156821925	1	0.686581038798360	1	0.706474615444525	1
109	0.600175087192962	1	1.95750585592183	1	0.216705157574342	1
110	0.383451240613612	1	0.0157794358529516	1	0.511097630211596	1
111	1.21005775267944	1	0.565453050671982	1	0.153211290527422	1
112	0.703791477716843	1	0.358737215756098	1	0.869423374448811	1
113	0.789936781707557	1	0.0664389348351175	1	0.0528300237595167	1
114	0.547145827462966	1	1.90978686227669	1	0.593737193435988	1
115	0.918463186242826	1	0.263235155345402	1	1.17419872210169	1
116	0.691842573462793	1	0.707927416418929	1	0.443011899590157	1
117	0.548589781293962	1	0.0438922943463998	1	0.102193360076604	1
118	0.550115296793053	1	0.934825822611287	1	0.123469681284782	1
119	1.12838906579172	1	0.193851246405289	1	0.993505858860196	1
120	0.220002659326766	1	1.27452743984252	1	1.83356552093269	1
121	2.45364577872018	1	0.225926141268589	1	1.54798157162598	1
122	1.83206609019924	1	0.232229174140164	1	0.146868145620426	1
123	0.442074147884726	1	3.15332411674270	1	1.19912915965296	1
124	0.130375638148800	1	1.24668222280150	1	2.77247503800057	1
125	0.0323229747148189	1	0.297878979400683	1	2.09787889577582	1
126	0.157597817959491	1	0.349585991267349	1	0.585350954138416	1
127	0.556657718642565	1	2.01487662558445	1	0.0785189965201927	1
128	2.91273493315822	1	0.996971848222613	1	0.167245250133690	1
129	1.34124374851593	1	0.828265289018633	1	0.953538517140635	1
130	0.345891154925069	1	2.15221790798666	1	1.18991198692603	1
131	0.257129040211745	1	1.28637853336489	1	0.607344336548278	1
132	3.35633477322723	1	1.03373698650980	1	2.62730406469510	1
133	0.174628439615002	1	0.826926272244910	1	0.0750256324070061	1
134	0.129121164623943	1	0.607355612872347	1	0.969511020016631	1
135	0.231275497083974	1	1.11427085602093	1	0.976007577394470	1
136	3.49847670343794	1	1.48494906362267	1	0.922180315330271	1
137	0.129372972867650	1	0.298829270300075	1	1.13491023857322	1
138	0.287124281127936	1	0.000299994655243553	1	1.15353730718436	1
139	1.05820715651065	1	0.593401853599263	1	0.697001386462402	1
140	0.151452865870883	1	0.733626157822534	1	0.602452682844251	1
141	3.23672569034038	1	2.09237449292185	1	0.566384747165107	1
142	1.37007609579462	1	1.50240183695428	1	2.88607168268349	1
143	1.20833064254124	1	0.327251821129887	1	2.21589884257107	1
144	1.20495593560153	1	3.09806021327176	1	0.403265824353418	1
145	3.26446538269063	1	0.321711864368931	1	0.00382309024314860	1
146	1.12380391583416	1	4.68134272893684	1	0.345490338783195	1
147	1.99473398605493	1	0.0223735333262146	1	0.573118566913633	1
148	0.433863551020506	1	1.79143870896824	1	1.51628371133264	1
149	0.887421479700235	1	0.750223797336612	1	1.98433000679797	1
150	1.31968921568742	1	1.72207917090412	1	1.09365384296340	1
151	0.0178005047673179	1	0.128690067204866	1	3.20068983613450	1
152	0.628026523074111	1	0.251944687783489	1	0.162510729040723	1
153	0.0383515056702798	1	0.0943647182018673	1	0.165832673390824	1
154	0.639127716473775	1	1.23354078050798	1	0.240899812715897	1
155	0.519924813753072	1	0.574462966744122	1	0.0765595724296309	1
156	0.817877341722463	1	0.112912912165621	1	0.155105060705246	1
157	0.735935760569317	1	0.0508261031294752	1	0.915770897491284	1
158	0.00921838680747308	1	0.711198088465936	1	0.531780361384972	1
159	0.308004895969763	1	0.493898983120410	1	1.13365393778817	1
160	0.428393691615311	1	0.225629560246043	1	1.06713623329554	1
161	0.543230685113091	1	1.18506198498073	1	0.0910198313851703	1
162	1.69228318286241	1	1.81245760385741	1	0.859021060503879	1
163	1.89186653390245	1	1.03023578816605	1	2.36377424071810	1
164	1.15145990722017	1	1.25108493209394	1	0.960836285645270	1
165	0.492367537387389	1	2.50022219336463	1	0.733930145646808	1
166	0.362027369675920	1	0.0907700830040907	1	2.48051549353700	1
167	0.524903115200283	1	0.181820596991089	1	2.27526882394939	1
168	2.10102803708302	1	0.707513185986808	1	1.05580104080710	1
169	2.00989715400673	1	0.127932214293173	1	2.82502677171082	1
170	0.753731934741140	1	1.72637325680388	1	0.646980989561095	1
171	4.69890161616011	1	5.05056104827653	1	2.89524870427343	1
172	1.12168149730496	1	1.67934568283936	1	2.43317702232595	1
173	0.620596036713956	1	0.213809980608796	1	0.0572599681600441	1
174	2.75211497493634	1	0.937561592973681	1	0.399337959003645	1
175	0.783197808923302	1	2.87519991621006	1	0.362559788473215	1
176	0.151526141141560	1	0.280863471922622	1	1.21105540667191	1
177	1.11490584650271	1	0.763117322137872	1	15.9415976636289	7
178	0.531060330982878	1	0.250102245112025	1	32.0679098603690	7
179	0.0546454207218478	1	0.432145978716702	1	27.5760108236793	7
180	0.937086716978568	1	1.19233276921941	1	5.27173696137396	7
181	0.0250803709658028	1	0.722521742428404	1	3.17003720937158	7
182	0.250891661697488	1	0.371575085710318	1	6.15950628372132	7
183	0.988591586042585	1	0.701724561327885	1	9.33741520292989	7
184	0.649192768597159	1	0.117934997836428	1	19.8491044949392	7
185	1.11736953933959	1	8.21256745953991	3	26.6887059354455	7
186	1.02466786764888	1	30.9707637980820	3	19.3963608324633	7
187	13.5646445106151	2	34.7989856047476	3	14.3517990552302	7
188	90.9679473110977	2	32.6923123663317	3	20.3099361559898	7
189	91.4972764764634	2	25.9751320172851	5	23.1871639987954	7
190	21.7913237027099	2	63.3743481716095	5	23.7909379208936	7
191	8.53678253189188	2	27.8767585198974	5	3.37983907717448	7
192	20.9069886028321	2	25.5061326051052	5	3.48039376908223	7
193	11.1390451140918	2	21.3846441189690	5	18.2083573523914	8
194	8.14241544895344	2	67.8903487195092	5	11.8397423403754	8
195	50.1122844097986	2	26.5843106980174	5	11.7486652022398	8
196	53.6036598935523	2	7.13810132990054	5	15.2087731233786	8
197	5.64740175328477	2	10.3750668367573	4	31.0805839808812	8
198	5.08205512682635	2	4.74123440769637	4	10.8983336101991	8
199	19.1877644793407	2	6.87292762368456	4	0.624240034097331	8
200	1.59403586090755	1	9.52202835222113	4	0.708264868965238	8
201	0.469362730375263	1	0.00852181518824138	1	8.85631736765382	8
202	0.256296369257061	1	0.0827206385271520	1	22.4712017253173	8
203	0.00606989778593029	1	0.442765564625600	1	5.94339281931599	8
204	0.578633407424509	1	0.776354386501770	1	1.98084998215962	8
205	1.00503062384022	1	1.05104175728135	1	5.42608856635820	8
206	0.328199234011041	1	0.622022665100241	1	4.82456208774479	8
207	0.0367589617650483	1	0.457990334558463	1	1.42983957337385	8
208	0.975187875998147	1	0.214121938674403	1	6.91498855276110	8
209	0.623312701159007	1	0.189767174602733	1	1.41994872285290	1
210	1.04513670595178	1	0.747466480645852	1	0.110376486404060	1
211	1.22712800485867	1	0.155542710653336	1	0.0521053674643714	1
212	0.725783336552514	1	2.52858438262006	1	0.617115206504883	1
213	0.402286287512879	1	1.06764677604445	1	1.63768333178874	1
214	1.15007951007394	1	0.951885096292977	1	0.0428161227218073	1
215	0.496912198821793	1	0.806092185274469	1	0.669843603879644	1
216	1.15073334495018	1	0.374387283746899	1	0.510192154437570	1
217	2.36602258449124	1	2.89584975597644	1	0.137160753453199	1
218	0.347773587705191	1	0.838563464548875	1	0.135176078942734	1
219	0.432309044869307	1	0.401313039191818	1	0.322095228704994	1
220	1.11909554252963	1	0.129474499878230	1	0.286205336169510	1
221	0.897153360185120	1	0.417904192274319	1	2.35877952141403	1
222	0.108570329814851	1	0.197860483598439	1	0.478468087412949	1
223	0.172902947272383	1	0.127339119278447	1	0.199456772513899	1
224	0.135503124603630	1	0.571025966724778	1	3.42327983668683	1
225	1.03973944287092	1	0.0304092594008690	1	1.40597566392381	1
226	0.804507550963588	1	0.0440255320901291	1	0.622509069714922	1
227	0.707484365258833	1	2.33485470972712	1	0.236665021458785	1
228	0.249375691123405	1	0.391817548998623	1	0.854351811476948	1
229	2.27652976973004	1	1.43322667865080	1	0.501115147226283	1
230	0.402691375576731	1	0.0147605808769302	1	1.29287208170719	1
231	0.365328968610494	1	0.786602552656042	1	3.43506280052616	1
232	0.196890362149959	1	1.00685066388345	1	2.69727698820493	1
233	1.17931706349615	1	0.266139098713710	1	1.91931446211730	1
234	1.42520302805284	1	3.80310109321825	1	0.804274462135572	1
235	2.06602955907769	1	1.50536831682994	1	0.934908171160846	1
236	1.25752351143126	1	0.353464653296034	1	4.05363077415647	1
237	1.30159156324146	1	0.883542353948018	1	0.0273868657360849	1
238	2.08457854272935	1	0.266516249162041	1	1.50811916823920	1
239	5.54655593193760	1	6.37997540068125	1	0.241457880388105	1
240	0.171677053244988	1	1.57436908736209	1	0.540103411322702	1
241	0.806260676076926	1	0.690915739942610	1	0.197953493572013	1
242	0.241976743685388	1	1.27110216882024	1	0.0904268934871167	1
243	1.85256824641825	1	0.745442492170456	1	1.52277791092880	1
244	0.224487728900303	1	0.417832994147562	1	0.706188282699950	1
245	1.08836062700240	1	0.756802309405993	1	0.586477299371347	1
246	1.78633896971771	1	0.970942910012430	1	0.379322461456260	1
247	0.488331572202323	1	0.648677735085072	1	0.747931687673107	1
248	1.22494476707320	1	2.21155298149213	1	0.278139830487853	1
249	0.797020441088505	1	0.334526527909647	1	0.569714591664038	1
250	1.69889585461112	1	1.52640752666500	1	2.44478396151212	1
251	0.507153658495057	1	1.79059070382909	1	1.78038949051744	1
252	1.86353204327789	1	1.21507723906883	1	0.232070193051873	1
253	0.993798097357308	1	1.41472597776282	1	0.00268641508342297	1
254	0.401502504854805	1	0.623160437165330	1	3.28903529084123	1
255	0.928177949308255	1	0.252369065270380	1	0.171315348791411	1
256	0.338179796446740	1	0.371402867768575	1	2.24231652537820	1
257	0.270967581331229	1	0.595990754512935	1	0.667204813237410	1
258	3.98942137256005	1	0.995682973836104	1	0.240652198383423	1
259	0.824419044854533	1	2.22195195591519	1	0.372830499329232	1
260	0.111665244712789	1	1.38284755919437	1	1.96734205624472	1
261	0.177541886698116	1	0.109008727299247	1	1.01812798660016	1
262	0.780849025745136	1	0.442921495413100	1	1.28366410699370	1
263	0.934899074245888	1	1.12647897458096	1	1.20581980430868	1
264	0.0955370399668897	1	0.310417829362724	1	1.47438761018166	1
265	0.0250830804630624	1	0.198036526540853	1	0.308656754572351	1
266	0.649395489615000	1	0.113820383105389	1	0.587130573859083	1
267	0.740860135753015	1	1.32947526878910	1	3.36751959420556	1
268	0.694256731886685	1	0.468263259282416	1	0.388766862946858	1
269	0.913245874795301	1	0.201420331609469	1	0.953999814209138	1
270	0.438496577830762	1	3.51940857155117	1	0.437715895541041	1
271	1.79769145582755	1	1.33638336196405	1	0.221066201756159	1
272	2.12786398629538	1	0.220085629624299	1	0.0773088302121926	1
273	0.336298025526010	1	0.300782881669564	1	0.0622768685447532	1
274	1.50715619928927	1	1.66641853337650	1	0.771223138705393	1
275	0.544205914517026	1	0.553838510270159	1	0.413484676124553	1
276	1.13715230089456	1	1.00377251491064	1	0.0159715237026428	1
277	0.643749092565607	1	0.498819662940142	1	5.80030181395602	1
278	2.09063211721534	1	2.42948741309910	1	0.204069074897554	1
279	1.47416248493795	1	1.52422537106246	1	0.418953406918231	1
280	0.774404030777059	1	0.530415278394254	1	1.74415887738814	1
281	0.792622957247235	1	0.0692719353148186	1	0.601673228949500	1
282	0.00962722505937989	1	0.434684112176099	1	2.55155929643385	1
283	0.0957049255904655	1	1.04610400375183	1	0.403013004421031	1
284	0.879657930681241	1	0.227552987335573	1	2.33553361970605	1
285	1.79979880613137	1	0.558303288051731	1	0.397646155512608	1
286	0.00283627426006535	1	2.17798068866780	1	0.217811361821709	1
287	2.88168568998015	1	2.64433462171760	1	0.0855250040619766	1
288	1.18739634384093	1	0.491098515775376	1	0.133889267369638	1
289	0.00838766166146072	1	0.324624121191876	1	0.265823212874796	1
290	0.370255582849555	1	0.182860258103819	1	0.883280513810699	1
291	0.940735727631965	1	0.168276345543048	1	0.456698478138639	1
292	0.467355975459076	1	1.11097422276331	1	1.72132628056170	1
293	0.346774689970650	1	1.36798830745445	1	1.81881551641945	1
294	0.136499463076765	1	1.75314296680211	1	0.638033169840083	1
295	4.10924150389906	1	0.844016996009324	1	0.112326609453259	1
296	0.957521771556417	1	1.58488915823700	1	0.147507048074930	1
297	0.0943895903365461	1	1.24746753528505	1	0.548938514840018	1
298	0.802540703224687	1	1.48469391037862	1	0.0404571513952946	1
299	3.20662527467752	1	0.159188126839447	1	0.946895166839876	1
300	0.0234899867148584	1	1.23569598245050	1	2.03573366207454	1
301	0.0703495335273034	1	0.322791491370918	1	0.435172661947759	1
302	0.195873547892455	1	0.257737991228955	1	0.00866322444690652	1
303	0.0735431274333088	1	0.297327118993310	1	1.36101946043241	1
304	1.08189645558764	1	0.543806062847524	1	1.46478992434891	1
305	0.188624402787164	1	1.67784848537469	1	1.68944298892332	2
306	1.25645298953482	1	2.66684171262439	1	2.37219152304023	2
307	2.64119205938867	1	0.523156279646041	1	1.14765788923239	2
308	0.934425392516219	1	0.152848366581753	1	2.87171009114651	2
309	0.213234090122724	1	2.19553244796865	2	0.446304301298777	2
310	0.129270813034886	1	0.215634331202778	2	0.0472972235162649	2
311	1.94539385066312	1	0.353949980417975	2	0.828778860943182	2
312	1.61217793806060	2	1.13495993229193	2	0.0322060548518345	2
313	0.718147311348756	1	1.76176241980086	1	0.709368526781775	2
314	1.39499721261486	1	0.0567101721000394	1	0.383350272000099	2
315	1.60679112279212	1	0.258713673337707	1	0.0969081719331295	2
316	0.0258461854325016	1	1.66859556694964	1	0.884262640448059	2
317	0.530133144610328	1	2.40179730855220	1	1.63645222027062	2
318	1.05396058697112	1	0.787259779008218	1	2.20387832724708	2
319	0.645979081033726	1	0.135020353581538	1	0.179482046416886	2
320	1.37775246041310	1	0.283747831886319	1	0.745087503274566	2
321	1.91142950799145	1	0.216340207113811	1	0.539398814588908	1
322	1.00608345247035	1	3.71760312443110	1	0.639567078599891	1
323	0.322577860334100	1	0.839365127323095	1	1.32122085253199	1
324	2.26821169907780	1	0.734994061005686	1	1.85573827087031	1
325	1.98282354519218	1	2.80639145125625	1	3.35390942551771	1
326	0.410678363995149	1	2.56120122750145	1	1.43245485735364	1
327	1.90544179982122	1	2.03574188287744	1	0.376030336503608	1
328	6.18493568638118	1	3.08054483375459	1	0.882896176810704	1
329	0.399386068973142	1	0.414496033099864	1	1.36396222998212	1
330	0.260400793784879	1	0.755770949435276	1	2.67580634281418	1
331	0.832783648150202	1	0.503418390862609	1	0.467728735204216	1
332	0.259467941145989	1	0.0783530786564631	1	2.49474092715215	1
333	0.330433763579341	1	0.648190897087303	1	0.0122875174380041	1
334	0.309599099968616	1	0.0253619011661724	1	2.60202176861484	1
335	0.901843963565276	1	0.0830806009650172	1	0.129821447072890	1
336	0.995055204931921	1	1.78029863282666	1	0.133567618307620	1
337	0.925287497169070	1	4.11153788313434	1	0.960933200039647	1
338	0.542098756321951	1	0.0333694126973488	1	3.73467036942667	1
339	1.54272989651895	1	0.408976151538146	1	0.576800832115538	1
340	3.35516933098597	1	1.81140203362611	1	0.493570892022280	1
341	1.85418996910709	1	0.431382677224178	1	0.100982838837816	1
342	0.315551653527224	1	1.49799978467315	1	0.502910038531778	1
343	2.92758310091886	1	0.510320085877695	1	0.109532725417771	1
344	0.976848516247444	1	3.63447069202559	1	1.43911645016062	1
345	0.124020390655121	1	0.249477674928525	1	0.422521100318367	1
346	0.0514294442957792	1	0.247588632393065	1	0.279228103732043	1
347	1.05305302559087	1	0.0471739795031835	1	0.407591044460158	1
348	0.334604921228725	1	1.01886749494572	1	0.152506096302586	1
349	0.305334658272646	1	0.266059225374336	1	2.25126830688330	1
350	0.358097797205304	1	0.981259397573893	1	2.82366840212533	1
351	1.02310041788769	1	0.147256340991072	1	0.997462276303528	1
352	0.253339562468472	1	0.545297471894815	1	0.689676261723740	1
353	0.332887822560209	1	0.0274022943886122	1	0.968136285030198	1
354	0.435862011647654	1	0.684607319311751	1	0.584082399257385	1
355	0.0270587200508325	1	0.363166992507716	1	1.18359563347300	1
356	0.750322156896391	1	0.470954104947006	1	0.271461851609736	1
357	1.23704865546760	1	0.972009359326348	1	1.42247945042910	1
358	3.08294251820884	1	0.854441434412414	1	2.12616240721140	1
359	1.04206020508212	1	1.77906417694835	1	1.85367176526630	1
360	0.331788096933006	1	2.08832450500445	1	0.371657940400482	1
361	0.234347614755294	1	0.294994834350305	1	0.830850577260703	1
362	0.759135950327664	1	0.912889686597623	1	0.633885076816778	1
363	0.171077620002117	1	0.0414403047770394	1	0.926162084548770	1
364	0.280792001757937	1	0.196028361118045	1	1.58494872428269	1
365	1.49960998863321	1	1.63300203094373	1	2.04220345646464	1
366	3.10537279688869	1	1.41728417334166	1	0.505501253071988	1
367	0.320237929889904	1	1.90171105864397	1	0.0445167127804147	1
368	2.05295742098565	1	2.02618087346809	1	0.314185892183525	1
369	0.551040630570280	1	0.822330168644363	1	11.4425371367251	6
370	0.506992873504559	1	1.34709677561000	1	3.94189051410969	6
371	1.37431631522470	1	2.70824244926802	1	0.857065386114892	6
372	5.13474737958464	1	2.68942780536180	1	1.22257160990710	6
373	0.354949331058517	1	0.445101141967486	1	17.5829972684346	6
374	0.246783708783633	1	1.00773291907486	1	5.97531213315496	6
375	1.41847166437741	1	0.440745078188872	1	0.904702217653071	6
376	0.313442439707636	1	0.440068004695977	1	3.05220442302956	6
377	1.24948681065145	1	4.86499019825311	2	6.27929224270604	6
378	1.51463875908681	1	6.87283827724959	2	0.343066536776772	6
379	0.638786537931058	1	1.84800219029725	2	4.88610086528068	6
380	11.6940084852455	2	1.51108992711485	2	0.0341428990596801	6
381	9.35820782905013	2	25.8785028831508	5	4.11784355031524	6
382	23.6514212560046	2	15.6792995355542	5	10.6135000234562	6
383	0.375180079085250	2	8.36521702991367	5	3.29268248291321	6
384	24.3229307970199	2	7.78472051254120	5	8.15949560724936	6
385	11.5358740458187	2	0.929071340294628	5	2.86460593733332	7
386	0.391940605421877	2	9.99712458878866	5	7.24586131375743	7
387	1.28650184052615	2	29.0884096954615	5	6.66234862532861	7
388	33.4410426070077	2	6.64075347422967	5	2.17505660670661	7
389	11.3897504681803	2	8.13347275624013	3	2.87439579159412	7
390	2.25171289567250	2	4.07874469783334	3	0.433458625447614	7
391	2.68021951315251	1	4.14147775701428	3	1.38416305604076	7
392	0.317786503739466	1	0.285774169657012	3	0.356148597061942	7
393	0.833289764067872	1	0.247946068403102	1	7.01580956292761	7
394	1.80938980147461	1	1.28598404092073	1	14.3361640276700	7
395	0.0223463885970500	1	0.209584571363386	1	2.82147426261355	7
396	3.47425177507430	1	4.39576304852661	1	1.65770750819151	7
397	1.59055241054248	1	1.79314098454111	1	5.30187020025279	7
398	1.84834968412246	1	0.881307990832316	1	1.12362529488979	7
399	1.56878252599807	1	2.94691874195739	1	12.5598216366858	7
400	0.952996551626992	1	0.339313454959180	1	6.58227633452169	7
401	1.35268510682476	1	0.252433978345628	1	0.502253803639034	1
402	0.361376599798018	1	1.53753187373864	1	0.0944925464030427	1
403	0.653310356964406	1	0.535779662396933	1	0.0607805563521783	1
404	0.200268626938049	1	0.241895176044029	1	1.73856267685792	1
405	0.0136744177216384	1	0.171445797902689	1	0.683207966411771	1
406	2.10011258068346	1	0.912226013042526	1	0.439430199091804	1
407	1.56341232568908	1	0.572318256300248	1	0.271066909876736	1
408	1.08990905129648	1	3.11111830814521	1	0.259423540251696	1
409	0.146704578257883	1	0.147551332203059	1	0.208074274086454	1
410	1.20407260029609	1	0.826088430146570	1	1.61205618790468	1
411	0.799526994031791	1	0.270258288335232	1	2.52973188917849	1
412	2.44618970810491	1	3.35259583000582	1	2.00196663784149	1
413	0.955313642747880	1	1.41527401645329	1	2.05290139831295	1
414	0.380029727478423	1	0.360958573340927	1	0.588430462519877	1
415	0.224650633457992	1	1.12659073891515	1	1.55892098147495	1
416	1.40605484409894	1	0.0632255190738695	1	0.295991764186742	1
417	0.0700183936506107	1	0.612770506788630	1	0.0658450554302467	1
418	1.52917875741168	1	0.225998549689814	1	1.32468678363105	1
419	0.0226688712592025	1	1.32158912797886	1	1.08629461067457	1
420	0.747438559670772	1	0.208946397534953	1	1.74806501124655	1
421	0.0879769507142795	1	0.0659885697881283	1	0.486597168256263	1
422	0.0495423540438650	1	0.245589938402214	1	0.194321827579733	1
423	0.116250335281418	1	0.321248860205072	1	0.977600317496063	1
424	0.618714800416583	1	0.239657072060732	1	2.04413043448861	1
425	3.54880163263126	1	0.220241791174838	1	0.570326897684966	1
426	1.11178825092000	1	3.11407016729749	1	0.533768493396885	1
427	1.23199948080198	1	0.973916270958540	1	0.744747812847840	1
428	0.0663068548787942	1	1.65066798980117	1	0.874948661859743	1
429	1.24008994522913	1	0.0801335670001235	1	1.33688318334915	1
430	0.0207396669448724	1	1.27497628897491	1	0.349827117368778	1
431	2.34729945421814	1	0.901913182007120	1	1.08261037679953	1
432	0.703657265887986	1	2.05476329429798	1	0.0918178218506170	1
433	4.31908909036533	1	3.92554992045989	1	0.701272783882429	1
434	1.24649814046363	1	2.42643180109221	1	0.0238063795700879	1
435	1.84880952557713	1	0.149570326191890	1	0.122639746669617	1
436	1.29308301013110	1	2.20592771879320	1	0.594587771445593	1
437	0.115803095879452	1	0.351809907806488	1	1.34345085723669	1
438	0.974630731306264	1	0.407616543405333	1	2.54025244873501	1
439	0.0357841149189613	1	0.298347565481100	1	2.74231915092305	1
440	0.105315306668456	1	0.173759232080213	1	2.03155414630202	1
441	0.612889729639702	1	0.0300095310119056	1	0.433257703494509	1
442	1.70340337012975	1	0.171556607609852	1	0.905982422095978	1
443	1.36338454530168	1	3.58807646242964	1	0.709056817207070	1
444	0.346260044457670	1	0.236295088477407	1	1.35991699085671	1
445	0.477479510088223	1	0.0458019770769887	1	0.438908463103780	1
446	0.947223624602848	1	3.63301705504574	1	1.98055940848936	1
447	3.74859442118980	1	1.13331299287096	1	1.52927196019459	1
448	0.233181536190403	1	0.594347067077589	1	1.91459274670390	1
449	0.0938228634203701	1	1.90556493725026	1	0.0651517277041978	1
450	0.755996800910215	1	0.486544617120559	1	0.209921102595803	1
451	0.251620657989629	1	0.972912722843934	1	2.10064117612449	1
452	2.88289626724907	1	0.619314312354528	1	3.05444150693621	1
453	0.845545550081423	1	0.797347032613636	1	0.751550674376402	1
454	0.912853762724014	1	1.19393615172765	1	0.499073965005841	1
455	1.69460904151078	1	0.788406733102863	1	1.05894356758824	1
456	0.528485056272436	1	1.20180349314450	1	0.516304007120851	1
457	1.59107347356214	1	1.44546082302044	1	1.44708230844626	1
458	0.627015368041759	1	1.81253885952632	1	0.885197068612647	1
459	1.09165626817299	1	0.768748300673186	1	0.891415624475297	1
460	0.773239550659164	1	0.0562366772161036	1	0.00398850226390323	1
461	0.131815593040955	1	2.04767731996013	1	1.49840475380274	1
462	0.748206069631563	1	0.323115559648890	1	0.199258031373627	1
463	1.57174648090752	1	0.694231002885709	1	2.47292901117360	1
464	1.67560119568174	1	1.06234545676705	1	0.521880972255657	1
465	2.05554287805993	1	0.550097310294899	1	0.189103930281080	1
466	0.370511784181661	1	0.310064741238504	1	0.373306444271692	1
467	0.0169977020298109	1	0.872130518428072	1	0.535702331692763	1
468	0.168362732503436	1	0.879122526813366	1	0.247785915046842	1
469	0.143868850237203	1	0.0715141168915612	1	2.11274123038593	1
470	0.532862225518194	1	0.569492267421064	1	0.0329021082556659	1
471	0.194772898133248	1	0.230144538177319	1	0.708329530239709	1
472	0.314449918843299	1	0.314802970241999	1	0.346811553056525	1
473	0.601828506278228	1	0.109822315223734	1	0.224210530265300	1
474	0.541006303649941	1	1.38487012021867	1	0.192244157270137	1
475	0.398447601804494	1	0.179662584270705	1	2.65576769225859	1
476	0.188364096071300	1	0.0552914880908540	1	0.742482822536138	1
477	0.733112601793939	1	0.362677868243517	1	1.22673708221178	1
478	2.32439698026698	1	1.15395053319213	1	0.0977437318254330	1
479	0.665470419152603	1	1.02232925917741	1	0.00412644097867741	1
480	0.689142862370644	1	1.87316520297111	1	0.249142860318660	1
481	2.11726893424957	1	0.482554097829494	1	1.03686064598954	1
482	0.465296347397572	1	2.17511646492117	1	0.742938111021051	1
483	1.53256967898599	1	0.718873372738288	1	0.563779027373005	1
484	0.178086859833449	1	0.916677884977625	1	3.26684733992815	1
485	0.192734684149104	1	0.685120450650879	1	0.798946330220104	1
486	1.77757006942308	1	1.47559355564968	1	0.581233950269846	1
487	1.47000760612152	1	0.0791311124923073	1	1.06481244558116	1
488	0.363091127432087	1	1.56355836833293	1	0.633669382693099	1
489	0.300436293029570	1	1.65898895696875	1	0.836350909866585	1
490	1.22479847073334	1	0.130307459452155	1	0.0376854552843694	1
491	0.120841825451108	1	0.833680955469347	1	0.902348962149627	1
492	1.19156954316602	1	0.214668760489788	1	1.90141873890763	1
493	2.90613752530388	1	1.67513629731220	1	0.226465202386236	1
494	0.246628169202182	1	1.02821676479250	1	0.0752187675887547	1
495	0.239107372224765	1	0.452616461374205	1	1.77473788657795	1
496	0.126507122781555	1	0.362410666033476	1	0.00933847364769463	1
497	0.147722966133723	1	1.02130745030151	1	0.774730196451860	1
498	0.439274077624931	1	0.219878757111448	1	0.775910706451147	1
499	3.09020995619951	1	1.86907025302581	1	1.22723007561368	1
500	1.18041634155569	1	1.74736688107509	1	1.48768464320122	1
501	0.440052471649566	1	0.138825651388154	1	0.256523413593169	1
502	0.324113177711140	1	1.51496490479526	1	1.12199205950207	1
503	5.23274252458837	1	1.67781500001649	1	1.25401678914877	1
504	0.288548514302958	1	2.95385113205213	1	0.633147125985259	1
505	1.37314758865104	1	0.106648032247405	1	0.348503162818005	1
506	0.601657190108427	1	0.609161717645512	1	7.15204667046174	1
507	1.04528474016953	1	4.44693482256843	1	1.91513606427234	1
508	2.41544948007514	1	0.272794426542786	1	0.0287651605565117	1
509	0.749324328541456	1	1.75082693547157	1	2.42273051243450	1
510	1.21144184551950	1	1.97452798496931	1	3.09587416087793	1
511	0.328732379159646	1	0.831593451409622	1	0.0917801013525382	1
512	3.74081446467000	1	1.47336464604010	1	0.0228612039398816	1
513	0.644873561994679	1	0.203314061741689	1	0.518763504103236	1
514	1.51833310868259	1	1.09662255659971	1	0.612395560041837	1
515	0.538730369043202	1	0.403448503442085	1	1.00906483306987	1
516	0.130317952306516	1	1.12886987024350	1	0.237368007453151	1
517	0.179282174808095	1	0.710017171375655	1	1.56601592431537	1
518	1.43622530950739	1	0.0235168408423914	1	0.457147286151203	1
519	0.0526133961299662	1	0.770214880953437	1	0.0419692628767482	1
520	0.361740452841414	1	0.526112440115381	1	1.25654970355924	1
521	0.621873063258318	1	0.176188189985237	1	0.138423512640820	1
522	0.534345589753128	1	0.926060756729692	1	0.146732112754719	1
523	0.0758264937146628	1	1.21773174403973	1	1.61174573088425	1
524	1.66582340166280	1	0.577887857634258	1	0.484041085884031	1
525	0.676967518544864	1	2.68825257331395	1	0.288239248584947	1
526	1.22191082032978	1	0.448525969383812	1	2.24766442090339	1
527	0.348271075090743	1	0.318488526788631	1	0.199111289389286	1
528	1.28817054932142	1	0.0800528938004118	1	0.480073354377478	1
529	0.0678294822011970	1	0.260161151534807	1	0.232796153373581	1
530	4.15769607838203	1	2.92442300835450	1	1.30066062148436	1
531	0.142573425227828	1	0.405602574907871	1	1.29570848218301	1
532	2.36635269428488	1	3.14426494529876	1	1.13943229559114	1
533	2.14517410191513	1	1.28950555561060	1	1.35076040325433	1
534	1.74139832635981	1	2.54374203940944	1	3.20408633133956	1
535	1.02076916888248	1	1.79485163595875	1	0.960477841001852	1
536	2.38834408669119	1	1.66758645286983	1	0.223789398458606	1
537	0.192567777750703	1	1.49252545164157	1	1.63384710228614	1
538	1.72508972033148	1	1.18817109325907	1	0.909453495339494	1
539	2.09923607622650	1	0.520045562470797	1	1.09817332551771	1
540	0.553460674793432	1	1.36961214173067	1	2.00814660457470	1
541	1.41556627078371	1	0.421586911643695	1	0.774795426207285	1
542	0.478603358380708	1	0.226843423092455	1	2.96395836042229	1
543	1.03540862632425	1	2.42455250931948	1	1.21588943966296	1
544	0.558452076703830	1	0.415047488136872	1	1.77654666454215	1
545	1.06708241316883	1	2.12062034220888	1	0.483359821023239	1
546	1.19497198375079	1	1.17122688853587	1	0.304795458087626	1
547	2.31354570772371	1	0.611359833839415	1	0.772052740071252	1
548	0.978685428302811	1	1.65107846836198	1	1.62688902029776	1
549	1.33024321319964	1	0.0926601177557765	1	0.169118566607591	1
550	0.330632590264320	1	0.281264422013341	1	0.00838448088297703	1
551	0.875442467104453	1	3.96085328856570	1	0.447679278536898	1
552	3.58616837776283	1	1.78770881999642	1	2.21775749819302	1
553	0.702268115099916	1	0.0594474945769220	1	1.02872730340997	1
554	2.77370238975350	1	0.368676955359243	1	2.90616351535535	1
555	0.232959580023268	1	0.886852214452848	1	0.114383969892178	1
556	0.470948842409197	1	2.86490226289687	1	0.695341315702333	1
557	0.388293881333750	1	0.0459815288733602	1	0.832102624429287	1
558	0.0762454492478024	1	1.02492109618280	1	0.778589594044977	1
559	0.583978419094246	1	1.01557101876533	1	5.06260269495090	1
560	1.13490592906305	1	0.0969500349173582	1	0.592126905816749	1
561	0.247154057983489	1	1.08605625037945	1	0.284486463662866	1
562	1.03649828448395	1	0.402083760265446	1	3.89408658792783	1
563	1.03612055934560	1	1.16489467132957	1	0.310486545839514	1
564	0.677410218284236	1	0.344148438122805	1	0.215083843146997	1
565	0.703733819013952	1	0.875601792880614	1	0.353435463312757	1
566	0.374417879632990	1	1.20795885076555	1	1.60451648223191	1
567	2.50445018808861	1	0.521351588603059	1	1.07088650860339	1
568	0.929416861515767	1	1.90710651600209	1	1.85877447272496	1
569	0.810760960015013	1	1.33579996263600	1	0.217126968431673	1
570	3.44027798639576	1	0.315706708927885	1	0.0577868955482041	1
571	1.14521302033134	1	0.963437128772919	1	0.637014578646147	1
572	1.74683750178869	1	4.52814566819400	1	0.00895544215352149	1
573	1.61324190426406	1	4.14148034759605	1	1.29512676556052	1
574	1.05003580163935	1	0.284793473704549	1	4.72658144063586	1
575	1.95601914165351	1	0.411865248591493	1	0.00227406406789182	1
576	0.377958287927315	1	0.159116065592140	1	3.11292394986956	1
577	2.11407733967406	1	0.504231068619797	1	2.44271753680703	1
578	0.645204850663081	1	0.497163400753512	1	1.45268077798711	1
579	1.44210563602366	1	3.22529168930990	1	1.78222398014782	1
580	0.964314684243478	1	0.939016351921070	1	0.254238595603033	1
581	0.228996944171390	1	0.0469220432540974	1	0.446204729956508	1
582	0.496972745053728	1	0.336765466641746	1	1.12547539921639	1
583	0.966445399593306	1	0.363644009054393	1	0.667730961853218	1
584	0.300451639111910	1	1.24553520898010	1	0.534116572076211	1
585	0.382318737566078	1	4.19991541098882	1	0.626601096608291	1
586	3.23492213094008	1	0.0246336279077388	1	3.86987310463200	1
587	0.638705956955022	1	0.767092753925854	1	0.104676502231713	1
588	1.27257737528153	1	0.536882407920297	1	0.259149569362177	1
589	1.14027597659857	1	1.26254504442880	1	0.844736671070257	1
590	2.89084744255373	1	1.41472297216720	1	0.555515031241241	1
591	0.0196968298031027	1	1.66259277584863	1	1.51371381138594	1
592	0.290271041888278	1	0.00123049839905984	1	0.548530389942065	1
593	1.78241525252114	1	0.930467760997198	1	0.818437118902297	1
594	0.692528410294054	1	0.549513512896116	1	0.207009181945947	1
595	0.477193486237291	1	0.156622760229280	1	1.13657101295866	1
596	0.656968636448190	1	1.97250175137809	1	0.757723366480956	1
597	0.0438057540727974	1	0.110403743926545	1	0.244170780677191	1
598	0.623474093517609	1	0.0652724663625364	1	0.580383375186592	1
599	1.15035227421474	1	1.83034280346573	1	2.21948378499494	1
600	1.43573921452004	1	1.24735232257037	1	0.504486526760111	1
601	0.276089373964266	1	0.512965008063895	1	0.438676922645472	1
602	0.374696020163283	1	0.204196664452462	1	0.738468304207714	1
603	0.334782189277666	1	1.28552400521502	1	0.706216405816989	1
604	1.17401631716504	1	0.156898222838885	1	0.641306283846712	1
605	0.0917876803562784	1	0.0780345285807537	1	1.34911053079851	1
606	0.156068422840911	1	0.741535959022227	1	0.0884259356765920	1
607	0.513161932544837	1	0.718780423199956	1	0.397596859647281	1
608	1.20853995102456	1	0.431207075963652	1	0.163552618616751	1
609	1.16971456783987	1	0.0915385971492765	1	0.270315902503007	1
610	0.660855860558465	1	0.130362836032949	1	0.121621886752921	1
611	0.519436169592875	1	0.219905724478916	1	0.776246259660934	1
612	0.165158210846765	1	2.07335765117683	1	1.20906386027825	1
613	0.289420517735747	1	0.637166876206242	1	1.12382009978175	1
614	0.995698033135642	1	1.10912163689505	1	0.197879981321098	1
615	0.716237244878895	1	1.31570584024576	1	1.32534021317049	1
616	1.19946634377401	1	0.138827786177250	1	0.0569034243257708	1
617	0.589567043579591	1	0.349959622898647	1	0.732702629998348	1
618	0.111233626132270	1	0.231780113868430	1	0.886038239299479	1
619	1.66290093012557	1	0.305287873033257	1	1.56531634526898	1
620	0.332414358632802	1	1.80908834866990	1	1.25810964343255	1
621	1.06902274160900	1	0.333922259817784	1	1.16596900075008	1
622	0.552347896895292	1	2.71963682811624	1	0.326860091176437	1
623	1.55248021721807	1	0.149672619241046	1	0.0640099048697539	1
624	0.281334440476801	1	0.251953589024095	1	0.787090720441824	1
625	1.87901083416889	1	0.979048894092787	1	0.353559777271816	1
626	0.0469594947803670	1	0.279825320044400	1	0.0357417920281405	1
627	1.01665686068758	1	1.59071800887707	1	0.283011902927451	1
628	0.281680379939489	1	0.374715346562063	1	0.0162891424654827	1
629	0.0524792945853109	1	0.298040579566214	1	0.0776014996963798	1
630	0.0547107693194558	1	0.475017041417522	1	0.617707871170581	1
631	0.233202123864229	1	0.312685319792140	1	0.588527063056866	1
632	0.782417796133571	1	0.0370670431266905	1	2.74838797541923	1
633	1.13713439700865	1	0.0973413954114529	1	0.339785453834192	1
634	0.617539409322187	1	0.463426956100191	1	3.14485709838156	1
635	0.985266101095849	1	4.50619472687422	1	0.431616734993897	1
636	2.60689029632802	1	0.279867125368852	1	0.452739978519674	1
637	0.540992103869548	1	0.642965200760173	1	0.101156317881553	1
638	0.822688573318306	1	0.924001672946697	1	1.86759260144586	1
639	0.222802320990676	1	0.171007851609998	1	0.284719759659819	1
640	0.348454533152872	1	0.196962806014534	1	0.285590319812496	1
641	0.100245035832965	1	2.79667622558070	1	1.99889551086986	1
642	0.616250802827387	1	1.37588895947081	1	2.97335967281592	1
643	3.28007957006310	1	1.16324631325049	1	0.161407312186404	1
644	1.80338798480468	1	0.464151895226132	1	1.95348076701963	1
645	1.44327204701137	1	2.44927148399113	1	2.26811034205892	1
646	0.982915288889652	1	0.901302177947110	1	0.181384299742731	1
647	0.113253557225150	1	1.27834606722188	1	0.451811473360469	1
648	2.30251783853738	1	0.213039002503439	1	1.28624442729072	1
649	0.728258563486215	1	2.76420734531351	1	0.0364809120359119	1
650	1.36649286198197	1	0.999413783270712	1	0.166063889331922	1
651	3.51106198654586	1	0.00695782904984376	1	0.744796682539074	1
652	0.815079855261346	1	2.65031430964133	1	2.20449767103264	1
653	2.85420350843429	1	1.45897950509591	1	0.633676066061397	1
654	0.697788293111226	1	0.613849221168690	1	3.17010892223314	1
655	0.138733964199866	1	1.37593108426107	1	2.33703785752450	1
656	0.439073643456921	1	0.681039598676635	1	0.625258995566143	1
657	0.219162726732921	1	0.412502479317364	1	3.67530509917748	1
658	0.631512554202146	1	0.322828081158475	1	0.345691516038625	1
659	0.141180879784113	1	0.443362933295340	1	0.536838948847297	1
660	0.258048156435848	1	0.0712108233838502	1	0.411775321312424	1
661	0.719230664950934	1	2.24392285423216	1	0.166153966138466	1
662	1.72406762565655	1	0.416332633455424	1	0.625883011853867	1
663	1.04699842246947	1	0.730172753883493	1	0.262050429148619	1
664	0.100578252822721	1	0.200446724328602	1	1.06140976344779	1
665	0.0368962364280877	1	0.561866296413833	1	0.214300057576114	1
666	1.03023915106106	1	0.281841287633363	1	0.262748272242519	1
667	0.00748518222305325	1	0.356828023982319	1	0.491738837934049	1
668	0.324121591807294	1	0.198206553489976	1	0.489471611845530	1
669	0.737962649499131	1	2.14715662218649	1	0.288767618040271	1
670	0.129073488751048	1	0.810044315181169	1	0.345970176254582	1
671	0.255439202990133	1	0.166904231111718	1	0.446342406879308	1
672	2.41767314462968	1	0.416043317390615	1	0.155222893707251	1
673	0.173835779540787	1	1.36120259712346	1	0.105390523387819	1
674	1.09064614705070	1	0.136391574035576	1	1.29178265974872	1
675	0.254720330332045	1	1.40209656945544	1	0.974146513520023	1
676	2.03507185432918	1	0.654583370638236	1	0.172463558355979	1
677	0.334188160445574	1	0.724863761496676	1	0.364999844984785	1
678	1.27004768330663	1	1.49783589107350	1	1.50148021470497	1
679	1.01952722349833	1	0.000997181103050200	1	2.54352679344761	1
680	0.180670736201841	1	0.580736969779159	1	0.719336845381248	1
681	1.04593614439791	1	1.29693915766439	1	1.85409792172060	1
682	0.866979328727952	1	1.40200779709187	1	0.323771441610797	1
683	1.94084374498712	1	2.03528361300971	1	0.129572565964912	1
684	1.79026797739756	1	0.909796627744575	1	3.39409402598874	1
685	2.18289736018204	1	1.10663733649568	1	0.106199251041588	1
686	0.383540579327339	1	0.628931305521782	1	0.201642203448712	1
687	0.227402385660165	1	0.682537011081619	1	0.166877219109064	1
688	0.255507332290570	1	0.631242004361038	1	1.20270118526017	1
689	1.38875200421367	1	1.48280207201846	1	1.33939527367458	1
690	1.38639301010688	1	1.35126835670184	1	3.92801204588733	1
691	1.32761177636530	1	1.17015539456123	1	0.427523234852936	1
692	0.349466929412581	1	0.447997896816900	1	0.480779144918457	1
693	2.43647134168929	1	0.530684820431188	1	1.67056201359940	1
694	0.454067544250858	1	1.44231715158661	1	0.796735653950581	1
695	3.25865427938938	1	5.06756563518063	1	0.820710177898658	1
696	2.71030963360434	1	1.81893519173543	1	3.86742283125249	1
697	0.237985950344358	1	1.53566123880482	1	3.06417856675225	1
698	0.895127756382982	1	0.530397204574545	1	0.221654900540863	1
699	2.35991934766759	1	0.991600763036832	1	0.491265857433206	1
700	1.34679803647215	1	1.78217188445089	1	0.253618143741733	1
701	0.874516188774475	1	1.31103439530082	1	0.676737313615485	1
702	0.415987859470887	1	1.90895296755748	1	3.11567956309576	1
703	2.46526550485025	1	0.285953413620749	1	0.840984482005229	1
704	1.09388785884322	1	1.34371663545979	1	1.00595581861926	1
705	0.194045442192461	1	0.0719870851314446	1	0.224482749563327	1
706	1.40673137096619	1	2.64468055949012	1	0.193661653066281	1
707	0.212579978767699	1	0.0887371626589356	1	0.355292441196378	1
708	1.57026924502082	1	0.578221229666671	1	1.83732525945229	1
709	0.651091925256107	1	0.137106228324159	1	1.13509997911703	1
710	0.346698987984669	1	0.0447942685417795	1	3.31061831550950	1
711	0.0275223980098360	1	0.314415406382816	1	0.118895610933571	1
712	0.0167420797218567	1	0.545739487723714	1	0.0486581896420494	1
713	0.995391942226300	1	0.338091642236369	1	0.410731779362212	1
714	0.405093570297688	1	0.905339253068577	1	2.02075421509976	1
715	1.38208083905661	1	0.563842893198702	1	1.27288535985470	1
716	0.517776010450351	1	1.49306857352731	1	1.20363149550888	1
717	1.24326495082715	1	0.262477477784299	1	0.726326990915605	1
718	0.0653649972691680	1	2.76758316704175	1	0.259507491426232	1
719	3.83414044900931	1	2.81505322017937	1	0.661002971984454	1
720	1.22184556333767	1	0.519502095437888	1	0.311765247761635	1
721	1.98572389202572	1	0.118130703997706	1	1.99576542963504	1
722	0.236888088683398	1	2.13824923421730	1	1.65475854517225	1
723	0.277153194871865	1	0.780823644876475	1	2.18402104309191	1
724	0.653997077250459	1	0.116558669739962	1	1.27291877638748	1
725	0.0372070330544666	1	0.279925941176310	1	2.62180243188389	1
726	0.295300776320809	1	0.508292370670581	1	0.684774794582731	1
727	0.644006084210163	1	0.149198140975424	1	0.222294503266127	1
728	0.254855919973153	1	0.293953360736276	1	0.782240085318627	1
729	0.821653096010598	1	0.0646688248350272	1	0.690943956143344	1
730	1.01846757989356	1	0.919631984347033	1	0.365640723250750	1
731	0.0496387660210558	1	0.681697201099851	1	0.664854215561687	1
732	0.201670065275299	1	0.425431496918605	1	0.0102937750761648	1
733	1.06013986801270	1	5.86762641187804	1	0.258837164040023	1
734	0.439174752403341	1	3.80112988009601	1	0.816939815726180	1
735	7.27185935655447	1	0.191280734644756	1	0.688577138039497	1
736	2.03684982878283	1	0.947986779134538	1	2.36992298216819	1
737	0.604425389377590	1	3.65417118764704	1	3.89248971292580	1
738	0.974209482136580	1	0.106499831069406	1	0.292642809066354	1
739	0.331380713480676	1	1.00282670211436	1	2.62774782092787	1
740	3.07462728505537	1	0.221145149219411	1	0.778893275007826	1
741	1.76272009694728	1	0.226230098755011	1	0.671537768567660	1
742	1.51526337170929	1	3.71238102558577	1	3.39496274405989	1
743	1.53135438684190	1	1.06960164064793	1	3.72483043224917	1
744	0.699739619057390	1	0.500864709567145	1	0.686378755955961	1
745	1.32735752794943	1	0.287328856438665	1	0.375457355309241	1
746	1.67698811723804	1	1.26720489893708	1	0.192813551156474	1
747	0.941772119521803	1	2.10279299808605	1	1.03907704556449	1
748	1.07288879589955	1	1.36167980714702	1	0.177813263590105	1
749	3.83835993992914	1	2.11151286584659	1	0.0558803333960805	1
750	0.332165033598191	1	1.03024163236586	1	3.05446618039766	1
751	1.82727507963056	1	2.54766325096216	1	1.88320199328988	1
752	1.80912180804391	1	2.11750411202719	1	0.471455724952233	1
753	0.634465350496835	1	1.28925425318395	1	0.350492156077848	1
754	1.78010090936801	1	0.354943828114788	1	1.19676134689025	1
755	0.192337843799911	1	3.81737310734059	1	0.138265623451962	1
756	2.92730477215414	1	0.0726376871795722	1	0.272355864312479	1
757	0.377381105238189	1	0.497908516908055	1	0.175472260904197	1
758	0.531908253239684	1	0.651112301790255	1	0.894644004569395	1
759	1.75649823326610	1	0.620408209746407	1	1.39113567692531	1
760	0.890008334543208	1	1.78636689784247	1	0.592296842679184	1
761	1.31828450949357	1	1.46250040963085	1	0.299623756786963	1
762	0.653268218851324	1	0.741742825403873	1	1.57743428759641	1
763	0.0347865176709580	1	0.123393612524577	1	5.73628432814442	1
764	0.341623077782809	1	0.0203254762393654	1	0.167777584858871	1
765	0.857129530863788	1	0.887683195257547	1	2.57789572321401	1
766	1.30062360199960	1	1.72199902351230	1	0.0541448335788441	1
767	0.655615321871850	1	0.0808092853082960	1	1.72862116775269	1
768	3.25980537051809	1	3.38268232117518	1	0.357935493415247	1
769	0.0280199804069523	1	0.0511944788726474	1	0.479032641658355	1
770	0.326827747278934	1	0.204735745730385	1	0.211391811167328	1
771	0.234225663298688	1	0.747630210384107	1	1.68567821472309	1
772	0.431790172498909	1	0.0173031284963443	1	0.533723531621246	1
773	0.983538145783596	1	0.941474108068758	1	1.93661571593623	1
774	3.60208931798086	1	1.08739802611873	1	0.309089362664026	1
775	0.857692636795438	1	3.06308875592342	1	0.692920427824862	1
776	0.475663002060379	1	0.827022212509367	1	1.93290677551761	1
777	0.451667602218538	1	0.0558537507665481	1	0.816499584832456	1
778	0.281427738899627	1	0.342350005563656	1	1.47124819251117	1
779	1.21444678303329	1	1.41163943075424	1	1.57771656363347	1
780	0.333198547449734	1	0.470897484516751	1	1.22332072472845	1
781	1.89257545144771	1	0.239121037370366	1	0.0806390382807340	1
782	0.344818698783576	1	3.60791673883323	1	0.128319270499749	1
783	1.11638436140172	1	0.707512865624167	1	0.474186645421967	1
784	1.28012170450156	1	0.0793495743068035	1	0.301199052818796	1
785	0.0637363450014054	1	0.292759617319242	1	0.720972763920109	1
786	0.988871560488423	1	0.187172145664992	1	0.315588197008510	1
787	1.91304421652882	1	1.64921011773747	1	0.174066031461931	1
788	0.762274682127825	1	1.59878492342477	1	0.771236875853653	1
789	0.0305865158805056	1	0.113667653443680	1	0.259452757933728	1
790	0.354478765559616	1	0.169477340598493	1	0.245953792383352	1
791	0.620992106091536	1	0.206274829791782	1	0.300533254788740	1
792	0.186088409077998	1	0.702725972775701	1	0.0143823595173958	1
793	1.20224552508746	1	1.08647030509347	1	1.28150335352374	1
794	0.227202091052286	1	1.49535458683315	1	3.27350706886473	1
795	2.32864593094476	1	1.98332759768359	1	1.76035254750108	1
796	1.71157724213306	1	0.904518299607358	1	0.463905994513752	1
797	0.504981944524501	1	0.197936581919176	1	0.552133680492635	1
798	0.104544837518164	1	0.106553898792504	1	1.00932059354309	1
799	0.536472993011917	1	0.962202146647126	1	0.920502312791252	1
800	0.541988757682204	1	0.421295905377980	1	0.0143203386127821	1
801	1.06130922563123	1	0.335609165222119	1	0.117575896493603	1
802	0.112262498493433	1	0.796063091970670	1	1.40837819166469	1
803	1.97113804904901	1	0.635451145362694	1	1.21994043997650	1
804	0.548869880919187	1	1.92645625153738	1	0.122476234210720	1
805	2.72597153192554	1	0.546985806041681	1	0.00851599356874057	1
806	1.39684780290663	1	1.90601154888798	1	3.25293107144569	1
807	0.0946059337850005	1	1.65341137032836	1	1.44845036255299	1
808	0.0109374146350355	1	0.121953957994179	1	0.270103529813584	1
809	1.80101907486424	1	1.57791842509089	1	2.18264724280535	1
810	0.0133319577246999	1	0.692647406786911	1	0.185864872002855	1
811	2.64964960740066	1	1.90422269876752	1	1.00051393589982	1
812	0.0753496677519946	1	0.364561777096272	1	1.15569696950047	1
813	0.0645528563983988	1	0.797276947620831	1	0.736396504788977	1
814	0.0854427246525880	1	1.70910078064531	1	1.32667549201368	1
815	1.50891915160940	1	0.646043310771880	1	0.724929999236748	1
816	1.85118690072505	1	0.357680594347424	1	0.810297542497677	1
817	0.339247984348241	1	0.594041041102545	1	1.03462945026841	1
818	0.0922541611945939	1	0.457181064374233	1	1.39126977555138	1
819	2.32373596291477	1	0.173581860619656	1	0.102239945403682	1
820	0.443986635918769	1	1.97442077827994	1	1.22298297183540	1
821	0.106253026696167	1	0.438952585739710	1	1.37245261750930	1
822	0.979414064330761	1	0.848936663738061	1	0.195513431643455	1
823	0.673417524684154	1	0.398593889492756	1	0.813979140510058	1
824	0.0123487415526341	1	0.0849502182931888	1	0.171317762850316	1
825	0.430783242239916	1	0.648044279157161	1	1.50729856568656	1
826	1.89742298685551	1	1.13535876790628	1	0.0594048566911380	1
827	0.937948708760236	1	0.243698902965459	1	1.24470390455130	1
828	1.54889259377311	1	2.78794558159988	1	0.441536493211905	1
829	1.43718435639924	1	0.680522353159858	1	0.789770781468470	1
830	0.648972212483580	1	0.225909172407420	1	0.0813677338418082	1
831	1.03598581129894	1	1.27755665179654	1	2.97893104378993	1
832	0.566282318124949	1	1.50443652094289	1	0.0667318567624487	1
833	0.347882417969685	1	0.792579977417386	1	2.45007151641283	1
834	0.0523254508942207	1	0.119618135880598	1	0.684724092203772	1
835	1.38485899327239	1	1.54717523824596	1	1.65516489134089	1
836	1.16730220272308	1	0.492995713315423	1	1.42917028442697	1
837	1.97822424604305	1	6.59033327041631	1	0.362579800910551	1
838	3.27897986413735	1	1.34184492595436	1	1.23306625425774	1
839	2.55615653662562	1	0.313676593324386	1	0.126168899505020	1
840	0.541681933777024	1	0.109187790887994	1	0.894017924935651	1
841	2.30584133033102	1	1.51805953935400	1	1.02196044298083	1
842	0.257103981482086	1	0.922888688960858	1	1.64266838285776	1
843	1.17212907922487	1	1.41616846657345	1	0.212315767717691	1
844	0.229806036282224	1	0.107763732431889	1	0.968350294550501	1
845	0.274432290544696	1	0.171207662257627	1	0.644113882983249	1
846	0.0449716174480604	1	1.59735105670110	1	0.298530814743759	1
847	2.07917747736375	1	0.671517645331418	1	0.895152726606531	1
848	0.560656670946483	1	0.519161692012845	1	3.71347415263187	1
849	2.65313301784435	1	0.693737613377979	1	1.40014750330664	1
850	0.0630746506616390	1	1.03430816742003	1	0.252280573363542	1
851	1.15747873799478	1	2.58759640998421	1	0.883650560280980	1
852	0.527991615767100	1	0.0860358314856575	1	0.323056500215920	1
853	0.433453926787015	1	0.371757211248807	1	0.261218652228055	1
854	0.792271748561243	1	1.21586815498523	1	0.244135976827221	1
855	0.168188040469044	1	0.0158453987519278	1	1.00251144158379	1
856	2.42525192680559	1	2.21569487763693	1	1.37949032663842	1
857	0.194695644881765	1	0.730164405878581	1	0.809356126868890	1
858	1.27350782892728	1	0.181681545446281	1	1.21380170497962	1
859	0.0911654468783435	1	0.363578554750648	1	1.36909337385223	1
860	0.312122710309096	1	0.596067124920977	1	0.113060416459615	1
861	1.06954208764619	1	0.852278191342141	1	2.44226051753461	1
862	1.72492964213491	1	0.579699268210589	1	1.09469348954581	1
863	1.02539352006895	1	0.597208456099877	1	0.107760471989330	1
864	0.0886868856465671	1	1.87936621984402	1	1.10436979570920	1
865	5.11675376155519	1	1.12855357979918	1	1.42751128009250	1
866	0.808590267098555	1	1.60958642870966	1	1.89973043244332	1
867	0.156403968673312	1	2.43253706805608	1	0.451153557322610	1
868	0.0350150881965281	1	0.946086008958672	1	0.232306397978466	1
869	0.648211105722810	1	1.27048102912413	1	0.577922202809543	1
870	0.831771634988610	1	0.0182260177784730	1	0.342910197737571	1
871	0.202282408016248	1	0.0998803406826919	1	1.80738685545910	1
872	0.472425312937089	1	0.766103074079461	1	0.725183995872539	1
873	0.214076703190023	1	0.159250989092593	1	0.196856914482457	1
874	0.0274854163439752	1	0.105556557786380	1	1.65590463517097	1
875	0.425819106008853	1	1.20413546716733	1	1.70392017058977	1
876	2.14571194683685	1	1.34415015833340	1	0.349224384853863	1
877	0.0174643008080948	1	2.05932813364959	1	1.00379749345761	1
878	1.10842180062741	1	0.813140787297249	1	0.639038405906466	1
879	1.16632685232695	1	0.159240890325693	1	0.516680242910937	1
880	0.769339179474754	1	0.0298423219646819	1	0.616571685717528	1
881	0.327595595187814	1	0.791523872216623	1	0.844854991872596	1
882	1.44692603405280	1	1.39522482983402	1	0.353032529510506	1
883	2.12832872100264	1	1.91861523835161	1	0.921605681903175	1
884	0.419484924089426	1	0.216971333930431	1	0.942227122991018	1
885	0.675374118384816	1	0.0222428687556290	1	1.17883823223000	1
886	0.641543981783106	1	0.357676563654879	1	2.33518765568793	1
887	0.261500315819588	1	0.425752686060529	1	1.10713678154054	1
888	0.717225839541188	1	1.48997213705766	1	1.85852353342673	1
889	0.0220291721532608	1	0.136420572696007	1	1.85059201462068	1
890	3.64928369776389	1	2.74624880851226	1	1.06500164618231	1
891	3.12741222843398	1	3.53517981351300	1	0.122784208973074	1
892	0.167414383306251	1	0.548290286936108	1	0.0895276582420560	1
893	0.877932001944174	1	0.962793525449522	1	0.914724999996359	1
894	0.623498498649975	1	0.390795331958064	1	1.05059089438839	1
895	0.280208873296903	1	0.178799817469090	1	0.327379190719688	1
896	0.234828770031239	1	0.484079469045617	1	0.638580013156006	1
897	0.300927547210932	1	1.83700673193121	1	0.265709438118321	1
898	1.20314367944417	1	3.16696879591457	1	1.79763580444227	1
899	4.38959469663281	1	0.640584797684517	1	1.50688109120184	1
900	0.310127462566563	1	0.559233060324191	1	1.37963088552054	1
901	0.397652295019268	1	1.38826224552905	1	0.588433494602100	1
902	1.75566928346947	1	0.154084863398023	1	0.669673344296823	1
903	1.16771164550544	1	0.374740942191818	1	0.451175824612867	1
904	0.226357729214896	1	1.63030290209018	1	0.563387890113829	1
905	0.00503420663741079	1	1.18762048129428	1	1.04657677769032	1
906	0.240367057852294	1	0.202087890729520	1	0.553292237981931	1
907	0.0606585194556654	1	0.782595601194507	1	0.334996047754000	1
908	2.21982901513551	1	0.353584825862565	1	1.16306297635172	1
909	0.916576226577373	1	0.827170053348949	1	2.08985671499658	1
910	0.408131853848159	1	0.277078470484267	1	1.76282240366237	1
911	0.267862697818231	1	0.154393051139087	1	1.08859169981951	1
912	1.62842646864932	1	1.96235567192078	1	0.236343753872493	1
913	0.135399510946252	1	1.25258136002395	1	0.0928385473006712	1
914	0.243096543946987	1	0.705916104270875	1	0.279250439871402	1
915	1.75194221167704	1	0.407060742300910	1	0.883518495371096	1
916	0.837676724352202	1	0.602556784326750	1	2.57006122608564	1
917	0.484669002386581	1	0.402247337368790	1	0.470936283533397	1
918	0.220034944877476	1	0.756965961263260	1	0.247546759728072	1
919	1.04740235684155	1	0.245165726188096	1	0.133105740261420	1
920	0.156250827019298	1	0.503978106304754	1	0.250429863429823	1
921	0.302769901480618	1	0.641242122607141	1	1.42300876048465	1
922	0.140907776933528	1	0.976020547706384	1	0.855156417468766	1
923	0.206047340023142	1	0.0425334843722465	1	0.767783362221314	1
924	1.40059372247286	1	0.390522586224373	1	0.275310318132658	1
925	0.595707659681014	1	0.112306079791588	1	0.0451985783202051	1
926	0.447195089883553	1	1.17503599676372	1	0.0761144467824195	1
927	1.84063285996006	1	1.47896378889158	1	1.14179648766813	1
928	0.671315337068020	1	0.788545081145754	1	0.969586082890502	1
929	3.66848424643594	1	1.06354175654610	1	3.34930081654131	1
930	4.11726379122545	1	0.523458103982710	1	0.245581813660724	1
931	0.478072750092939	1	2.93705618470608	1	1.17710302546407	1
932	0.272947528716076	1	4.01271227123552	1	0.118187561184334	1
933	3.29460673025998	1	3.45620540227433	1	1.47078851579758	1
934	1.77512707261179	1	0.0214396898017665	1	0.722097704872842	1
935	0.994548007875273	1	2.16549851205684	1	0.410395601526069	1
936	0.594470095544073	1	1.01560830215817	1	1.63131228344093	1
937	0.0336189889260195	1	0.271586034299101	1	0.654136145528675	1
938	0.868840624893925	1	0.417528653689843	1	1.55063997058006	1
939	0.130512491249919	1	0.00570405310044748	1	1.34340554698330	1
940	0.250953030104260	1	0.589106394084732	1	4.33438826499539	1
941	0.171400398147123	1	0.566419148155678	1	2.57829557615592	1
942	2.90492046978391	1	2.35711797461854	1	2.11173277016526	1
943	1.71256431870329	1	1.64288190150234	1	0.312820721820397	1
944	2.49494290506543	1	2.71740906742320	1	1.75308713091855	1
945	0.921297657814229	1	0.287552852181067	1	0.0278592970260312	1
946	0.201934308546995	1	0.342437866613082	1	0.361693949250807	1
947	1.27742325185133	1	1.82904705456895	1	1.29639432625254	1
948	1.36595720756293	1	1.30757465241239	1	0.232050615894855	1
949	0.181717248245594	1	0.229940491742422	1	0.637604367278414	1
950	1.36515775356354	1	1.04147787477503	1	2.72798723613952	1
951	2.05934053510687	1	2.49822050454326	1	0.975221056022137	1
952	0.181071718994770	1	0.0176483848500543	1	1.54780390117612	1
953	0.235136976062389	1	0.0558529119480718	1	0.431792988258824	1
954	1.34651268864504	1	2.37918543644824	1	0.899874503942272	1
955	0.0494633681088455	1	0.266468409690784	1	0.619754843950334	1
956	1.80135914868677	1	0.730965423415947	1	1.47348402704578	1
957	0.0490506263194268	1	0.197892694958331	1	0.113618473509541	1
958	0.151724270938311	1	1.08646579534886	1	0.945028011848472	1
959	1.65668882823637	1	0.801379589498858	1	0.358246206294303	1
960	0.302973361291636	1	0.0746990069796934	1	0.498395146085095	1
961	0.155213357931393	1	0.905358099693934	1	1.66244288133827	1
962	0.758298332411073	1	0.751196242560371	1	0.398589982095870	1
963	0.914965345439916	1	1.54600902096291	1	0.902305585372775	1
964	2.63397763867129	1	1.25989131123646	1	0.828056020220714	1
965	0.911880152667225	1	1.50613742075207	1	1.06784164901607	1
966	0.342590921760090	1	0.548638808590839	1	1.22057082373485	1
967	0.675193871828833	1	0.463942050924621	1	0.266337579906191	1
968	2.52360444724112	1	1.93455111322974	1	0.405796888956381	1
969	0.0705241602165214	1	0.229601441728899	1	0.0315895841693526	1
970	0.842467466287892	1	0.588574499477159	1	1.43213826085092	1
971	0.280997438482074	1	0.480851533277139	1	1.91136843944784	1
972	0.146031882663695	1	0.0409934731669855	1	1.60550436874213	1
973	0.102930967619492	1	1.17762070041718	1	0.931717290541657	1
974	1.44767474858286	1	1.04976813029207	1	0.318839391326760	1
975	1.92563082066209	1	1.29555265677780	1	0.587131492960211	1
976	0.0560811900224875	1	0.00937623939988658	1	0.217832503808063	1
977	1.30998794549547	1	0.252997300624242	1	0.0356935554720501	1
978	0.102818435097356	1	2.39529270457278	1	1.24922236669103	1
979	0.705971168104401	1	0.621439826484441	1	1.88431196172598	1
980	1.43501683457296	1	0.284064551588730	1	0.896723046047276	1
981	0.308864460404329	1	0.934492069154559	1	0.847836811564133	1
982	0.965081752251330	1	0.610580368560925	1	1.14927127177643	1
983	0.255369554311643	1	0.0252993289516183	1	0.139329961725556	1
984	0.911572896552685	1	0.870516896852885	1	1.18287692059299	1
985	0.156426498960229	1	1.43267309848247	1	0.425743626114940	1
986	2.80610245740673	1	0.530697090651627	1	1.34927900948336	1
987	0.0107504829163014	1	1.07514868406475	1	0.290183933853506	1
988	0.270083400439668	1	0.204843966524082	1	1.74348673384818	1
989	0.849294983617170	1	0.357551217517252	1	0.0940677400296743	1
990	1.19885118188269	1	1.06437178798286	1	0.347768347251937	1
991	0.115567780810758	1	1.25686620335018	1	0.157753324561760	1
992	0.928999398535084	1	0.413924135995410	1	0.537210620620009	1
993	0.492973174925450	1	0.0458931335167681	1	1.45216578543651	1
994	0.281421671559927	1	0.219480184411947	1	1.87143092752024	1
995	0.611156794762878	1	0.199970303795880	1	0.135506716655523	1
996	0.334940115449618	1	1.25514813497328	1	0.603302559520017	1
997	0.955609575419452	1	0.893892804727335	1	0.202734097453364	1
998	1.45886111544886	1	2.08020696437168	1	0.980530226441895	1
999	0.137030311208431	1	0.00323555470355303	1	0.181372146220564	1
1000	0.568781063649531	1	0.142946741923699	1	1.16789889441459	1
1001	0.886087986774961	1	2.67590179918250	1	0.00128107221312279	1
1002	0.214085522225432	1	0.0443337343480328	1	0.320115102621235	1
1003	1.17169402698234	1	0.0376507583695261	1	0.139173519672315	1
1004	0.964439344625830	1	0.478420588708501	1	1.26472052208241	1
1005	1.87789057178825	1	1.53109056545550	1	0.690317988091526	1
1006	0.192118596321607	1	1.06101404227874	1	0.360677811065372	1
1007	0.0475513622599483	1	0.138313569269248	1	1.02147954068182	1
1008	0.902748420313888	1	0.289890773680201	1	0.704682743625882	1
1009	1.15867597223774	1	0.321304217239824	1	0.764068966221198	1
1010	0.612806088022165	1	0.997651161294339	1	0.239786698002289	1
1011	0.466344194365375	1	0.801625610151544	1	0.553957200073075	1
1012	0.153132533045676	1	0.270377798985253	1	0.636456111114572	1
1013	0.127578763036412	1	0.420829185927991	1	1.87155393002650	1
1014	1.41927493403995	1	0.672339665698919	1	1.50793653106123	1
1015	0.123528294131375	1	0.291242865026971	1	2.07304893678451	1
1016	0.154655595637737	1	0.440625870191595	1	1.05790585539353	1
1017	0.291859793056189	1	1.43672327690641	1	0.641087538796834	1
1018	2.79724762984653	1	0.694293939979488	1	0.601448298603857	1
1019	0.825956550142930	1	3.85002011509582	1	1.92551097170586	1
1020	2.09957706014593	1	0.0336037012098663	1	0.0415024830870341	1
1021	0.351992768339200	1	0.155990434749745	1	0.459890990993842	1
1022	0.846060745367868	1	2.52378150353105	1	0.00621635013350328	1
1023	1.62039481263387	1	0.250928627649337	1	0.831852733502095	1
1024	0.576932763156248	1	0.464680523567051	1	0.413794901705282	1

==> data/noise_r0A005.txt <==
1	0.0107400638093640	1	0.809633832008109	1	0.446633571760245	1
2	1.08472900683060	1	0.429988739335502	1	0.788668430635920	1
3	0.441205143468896	1	0.0850755870101391	1	0.817398544837024	1
4	0.0280944116189116	1	0.240070467374025	1	0.707846102544498	1
5	0.867695419766556	1	1.38606078266412	1	4.60639655737820	1
6	1.43920906828633	1	1.27875779502543	1	0.247269915342041	1
7	1.19933483143501	1	0.920600796650831	1	1.66940843734686	1
8	0.804068214762344	1	0.724888159909861	1	0.0150033738564478	1
9	0.341726061698757	1	0.283968153953891	1	0.462930994776572	1
10	0.791235690531927	1	2.62557772555059	1	0.0727971142621013	1
11	0.416945050790512	1	0.108852961225037	1	0.641954373322218	1
12	1.74040976437601	1	0.271917726667692	1	0.00138826329785618	1
13	1.88720521314662	1	0.535320190565945	1	0.466250308901869	1
14	0.743828943758330	1	3.08019405198028	1	0.386917720679407	1
15	1.31235224794272	1	0.247919401793433	1	2.04340658760286	1
16	0.559144799654327	1	0.639097560162332	1	0.293653635333094	1
17	0.929498611266084	1	1.51213583509778	1	6.90517243782919	2
18	3.36620734050428	1	0.555668349171777	1	0.733893079137054	2
19	0.441437067891677	1	0.885338808355306	1	0.00118442375681783	2
20	0.188809904309252	1	1.97280993134642	1	2.51753544600268	2
21	1.63396836902898	1	6.74896144029564	2	1.20609974204674	2
22	22.5650056374258	2	3.20175782844591	2	1.99763669767290	2
23	0.0984835085077969	1	6.59870735363886	2	1.77139563526651	2
24	0.0417663208858929	1	7.78979721346802	2	1.34547226006776	2
25	4.16849122829761	1	1.88222240602497	1	1.42920955967743	2
26	0.547644741156066	1	0.691364860853563	1	5.68686524296347	2
27	1.52789962626591	1	2.76660006752209	1	3.28381155367371	2
28	0.281969666502053	1	1.18581792782103	1	1.26655277362245	2
29	0.738622766981407	1	0.745385216604903	1	4.06221036302348	2
30	0.606423739706181	1	1.09377943791600	1	2.49617033170477	2
31	1.27712729038913	1	0.167786340868745	1	2.24742241607020	2
32	0.120458382074773	1	0.735681183761836	1	1.58318223867770	2
33	5.73522682316107	2	1.00779872121600	2	0.406393083615501	3
34	0.925452111760174	1	0.416945501013903	2	4.83923545714117	3
35	0.796395175335800	1	4.22606564699143	2	0.807358032660509	3
36	0.0408580582639544	1	1.84712229929968	2	1.73419256517367	3
37	4.28672152553263	1	0.212252158668596	1	4.94559707990205	3
38	0.336895740901899	1	0.829326168979683	1	2.85215488385188	3
39	0.841975891454623	1	4.67026661455095	1	0.156901258918174	3
40	4.20168984326140	1	3.95543805895133	1	5.57850793545879	3
41	35.7053067576055	2	14.1172352586437	2	1.54543584232473	3
42	2.24542384819108	1	10.1185454991727	2	5.16892653383832	3
43	0.388631570356920	1	4.61444658959813	2	3.19550484053152	3
44	0.0724105196663440	1	9.56154534840534	2	6.60828372395587	3
45	0.369633719861263	1	2.24351596100424	1	4.65671485927004	3
46	2.77776797402054	1	1.32124788286272	1	7.85384249374388	3
47	0.974187553143639	1	0.451505703754058	1	5.30193845310879	3
48	0.540940975999043	1	0.646260675403461	1	4.58853104502100	3
49	2.14861460246951	1	0.00831975906439357	1	0.814369324641219	1
50	0.693634007841815	1	0.505778012085976	1	0.427555205521804	1
51	1.98278640706669	1	0.0110489686816682	1	0.622387576016849	1
52	0.667535559549360	1	4.96742383709534	1	0.705029684320963	1
53	0.268198281972102	1	2.03050847878202	1	2.64810160225665	1
54	0.0978253174465321	1	0.690682144035896	1	0.570184554733559	1
55	1.53630960014989	1	0.157694260090030	1	0.146041799255835	1
56	2.34181121742727	1	1.36525953408786	1	1.21662710147735	1
57	0.0769575555939035	1	1.31374202284494	1	0.0271094082039005	1
58	1.23830209368570	1	0.271362342237223	1	0.349826040476470	1
59	0.0625397394913174	1	0.802870123019737	1	1.09816594263845	1
60	1.60561943124987	1	0.595444331918896	1	5.10988934291890	1
61	1.22661336812187	1	0.285133763113800	1	0.471021456063519	1
62	0.342819928703742	1	2.36983726948549	1	1.64576597237239	1
63	2.73725643038112	1	1.17484232095712	1	1.85668408910191	1
64	1.11140975050553	1	1.58828612415586	1	0.429474191656468	1
65	0.847072007827868	1	0.330116442827856	1	0.172437934554793	1
66	2.18571984682751	1	1.24985941328208	1	0.947463277342146	1
67	0.750673590218847	1	2.02549214473901	1	0.0454117897016701	1
68	0.270133881162212	1	0.448131325187497	1	0.692494467191793	1
69	1.40551149229925	1	1.47929813962190	1	1.73419555994860	1
70	0.108282668303062	1	0.570484935731966	1	0.178032890571402	1
71	0.0834736510817147	1	0.113823868463520	1	0.884050427077509	1
72	2.68240617644523	1	2.11606704431187	1	3.67218114247524	1
73	1.12263750956925	1	0.218131619149474	1	0.548433170558854	1
74	1.81050796089848	1	0.187495631098140	1	1.08752662378111	1
75	0.325294970710376	1	3.62144207091129	1	1.06527851205186	1
76	1.46421884933327	1	0.695589969352461	1	1.95359983589333	1
77	1.14064674480543	1	0.0356188297529387	1	0.685992212892992	1
78	0.0219678556121979	1	0.508460184970103	1	0.0315426446986989	1
79	0.339263377182167	1	0.581717180155799	1	1.14465930932148	1
80	0.741806869329026	1	1.11788865204998	1	0.456317653544413	1
81	0.242250075208789	1	2.68982747949610	1	1.73252716715775	2
82	1.51271800761072	1	0.129388636955124	1	0.0394376800209380	2
83	0.468051059075756	1	0.284898994234489	1	2.16439333698624	2
84	0.908240645829012	1	0.0271446770385597	1	0.544453610275041	2
85	0.00854769164528162	1	0.994185896498538	2	0.0995811935033120	2
86	0.738274939066248	1	1.45649732682658	2	0.310116138488571	2
87	1.79294447365659	1	0.191520521284015	2	0.0638273093517779	2
88	1.80767055116168	2	1.70523391092066	2	0.420568887512156	2
89	1.22863543477318	1	0.0600278450155080	1	0.319965102118508	2
90	0.00765058682191180	1	0.247838593855667	1	0.659099207593488	2
91	0.0772118103452888	1	0.414014548705509	1	0.328447925703647	2
92	0.268133921218048	1	0.859750765581749	1	0.0435699927156051	2
93	0.590927449613587	1	0.0388315888881366	1	0.218685662977164	2
94	0.0800864999394946	1	0.0209237370658230	1	0.422553783487668	2
95	0.153885744983471	1	0.851526476302945	1	0.766478056494994	2
96	0.402881515942788	1	0.316499408222435	1	2.15440535250499	2
97	2.54563874986211	1	2.09529253964479	1	10.4007065428319	2
98	0.192798390916367	1	1.01437139297006	1	9.89827144879907	2
99	3.00346059081156	1	4.09489599371077	1	2.18971064078780	2
100	1.78509112074369	1	0.322428926008114	1	0.280592096120261	2
101	0.281302339940270	1	0.149786287253908	1	4.04718196721741	2
102	1.60420152630648	1	0.243482890081391	1	5.37221479676244	2
103	0.0494270147749872	1	1.29305050861084	1	2.64820038913543	2
104	0.259484233822684	1	0.508095428898279	1	6.21215817899298	2
105	1.52403436473030	1	2.61356503430680	1	1.50684185965575	2
106	0.739158228945792	1	1.94333890180560	1	0.104395295250335	2
107	5.02250076824293	1	1.32533859813583	1	4.39854493619997	2
108	0.0140146977333118	1	1.41746552540411	1	5.49478094614744	2
109	0.357089589370030	1	16.5641812045186	2	4.96379169047616	2
110	43.3594930126018	2	11.8137232554895	2	3.55114744954985	2
111	2.68560121317161	1	8.89060005130273	2	0.667063489342043	2
112	0.138639805007984	1	9.27231910884056	2	1.82633391971304	2
113	0.123673111608280	1	0.961673383560180	1	1.92597175942017	1
114	1.10781742401409	1	0.859440142088136	1	0.255990523817881	1
115	2.20834956877333	1	0.697145114556575	1	1.59486244069071	1
116	0.237838815930929	1	1.15942028012174	1	1.75549984977350	1
117	0.564483751085447	1	0.779040297267819	1	0.229105066376589	1
118	0.814721907201006	1	0.384924597251485	1	0.573416775951588	1
119	0.386380916118636	1	0.391954799921542	1	0.350524924856458	1
120	0.360971734794249	1	0.570638614758492	1	0.101978643337260	1
121	0.541959380358345	1	0.00628162018452845	1	0.356239882522917	1
122	0.968999655075808	1	0.470908142677336	1	3.72046408187973	1
123	0.385104068486698	1	1.48479364967465	1	0.352376312911564	1
124	0.0708192465419393	1	0.00489893792628066	1	1.08196622205993	1
125	3.07949956013790	1	3.77042205958937	1	0.472060031167540	1
126	0.811622361020563	1	1.72511565122261	1	0.252446637245288	1
127	2.08719900868235	1	1.50143030844715	1	0.745085921625954	1
128	1.12948953794570	1	0.110842448527379	1	1.11094097413821	1
129	1.58722257340751	1	6.34265609800900	2	1.76346192763106	2
130	0.00367645680854154	1	1.00413162921053	2	2.94661383896467	2
131	3.33733344529462	1	0.805995530691667	2	1.65320919847496	2
132	5.00639046336190	2	1.78183968096137	2	1.16910932447339	2
133	4.95325105241236	1	3.24079223897751	1	1.15742891739125	2
134	0.0346219939473447	1	1.05003475433219	1	0.773342270981397	2
135	1.06843500119950	1	0.962840765905572	1	0.904349558131389	2
136	0.505806118990147	1	1.30844640733408	1	0.0676725983756952	2
137	1.72686770354009	1	2.02848356053777	1	2.20680760790746	2
138	0.0928457965160462	1	0.620064565743687	1	1.21436079387534	2
139	0.616208142513177	1	1.43147255431250	1	3.84330283715718	2
140	1.71578803328301	1	0.0716889952583615	1	0.762827303257103	2
141	0.0793335894643055	1	0.918922682730382	1	0.0809937842337693	2
142	0.741246186185939	1	0.0187423636849512	1	0.382285495170809	2
143	0.0378583662032369	1	0.402820507548940	1	2.70854742843475	2
144	0.497298535054049	1	0.0152511229432577	1	0.369870573721553	2
145	0.0175417583718995	1	1.58231628569488	1	2.14749224427914	3
146	1.38683680144009	1	0.870633211687513	1	0.695635153684051	3
147	0.414580255759049	1	0.789316523134696	1	3.54231892630166	3
148	2.02654141349662	1	0.603234208550568	1	1.61502040202067	3
149	0.314759386154258	1	0.894064889568945	2	0.290170270525843	3
150	0.611728764356396	1	0.0925155787711979	2	0.255231159058990	3
151	0.0728662181313606	1	0.626132182801436	2	0.232461710934239	3
152	0.916640686341921	2	0.303282403842356	2	0.884906297613662	3
153	1.68527243590739	1	0.875330904830284	1	0.200662847600313	3
154	3.07727142803497	1	0.181447465330398	1	1.99817202174913	3
155	0.428599813666260	1	0.396447609146907	1	0.776049351191085	3
156	0.417616422840427	1	4.15553412114145	1	0.368389009297904	3
157	0.0454473761545610	1	4.93433331565194	2	1.65777273838087	3
158	0.647947623321029	1	2.14511488450567	2	2.34511031982778	3
159	6.35389552931014	2	0.209873660538159	2	1.21845308105116	3
160	1.20539989145731	1	0.963368559547269	2	1.39510027122718	3
161	0.862309682228043	1	1.34653889292489	1	8.62448295203696	2
162	0.389791462525476	1	0.230324560476608	1	2.89413411089446	2
163	3.33447808025684	1	0.967112586828892	1	7.74362885377455	2
164	0.349776704306060	1	2.39237988908603	1	4.66653983195501	2
165	0.511513041692129	1	3.19150209607772	1	3.17891989700583	2
166	0.484635573089291	1	0.0474054851565415	1	2.47159911008148	2
167	2.01228029102715	1	0.172311948642879	1	5.27136042955325	2
168	0.685258490993162	1	0.282467866924597	1	5.94930865469991	2
169	1.47122120755920	1	10.1727559891600	2	1.32374248424540	2
170	1.30935695979708	1	14.9506110670105	2	1.49827784526221	2
171	0.943143763272528	1	10.4598317085541	2	0.832956732157218	2
172	48.0351132506074	2	16.1756364165115	2	3.99818855561311	2
173	1.25336362717287	1	1.17839647463975	1	2.74596316153114	2
174	0.275095458800189	1	1.24898904008750	1	11.3404871871789	2
175	1.57478344004446	1	0.370753674528979	1	0.125971837206321	2
176	0.198822668747438	1	0.503926005508735	1	1.02538205892354	2
177	0.515927663264159	1	0.164365827400641	1	0.582234586220018	1
178	0.120948876860739	1	1.54077477037957	1	1.91549402379081	1
179	2.78245976888448	1	1.11372754082418	1	1.73757964660872	1
180	0.419879744034958	1	1.02034791443995	1	0.0598425804793615	1
181	1.29416864086862	1	0.905142503752681	1	0.830954287453145	1
182	0.951494144327618	1	0.696244741969727	1	1.98210010337921	1
183	0.163571570586189	1	0.0962512260032995	1	0.0320452222984697	1
184	0.161530539745883	1	0.873126423802604	1	1.37767508463776	1
185	1.39943200859586	1	0.144518206173224	1	0.0227059937772149	1
186	2.03011754440276	1	3.06531428890665	1	1.15504280785904	1
187	1.65359299496935	1	0.205218380798436	1	0.212330985751979	1
188	0.450935726949838	1	2.11902739903950	1	0.651535189447110	1
189	1.39491390497004	1	1.07407568346218	1	1.40261119436940	1
190	0.0698003627901652	1	0.915796134336974	1	2.64559252017867	1
191	1.46757704530085	1	0.444837833009412	1	0.338354756656114	1
192	0.994548922023303	1	1.49213058427579	1	0.924800475667788	1
193	0.0200985780189165	1	0.758599725761416	1	0.0209482637767706	1
194	0.0681469355712877	1	0.320506181834246	1	0.880726824929341	1
195	1.18108500104943	1	0.0585942227486564	1	1.01491334952203	1
196	0.156093395787720	1	0.287723780083037	1	1.47366503722479	1
197	0.196445994183767	1	0.329415481182992	1	0.951682889167003	1
198	0.617292428139887	1	0.0135370660337345	1	0.644417066650900	1
199	0.556824690698109	1	0.621698191455022	1	0.114795135674558	1
200	0.181734213234619	1	0.587646587584635	1	0.0777951412715941	1
201	0.139627990651376	1	0.642644740096848	1	1.08415481418829	1
202	0.207833886864194	1	0.358231049569187	1	0.0241943526815916	1
203	0.978968240260459	1	0.172873022050386	1	1.02479693333164	1
204	0.0268572450296707	1	0.179538551089279	1	0.596705029579703	1
205	0.760907424485162	1	0.0847792508487644	1	0.239975351277796	1
206	2.38614690704799	1	3.41708191660178	1	0.349801187132609	1
207	0.153605010216107	1	1.06414508636534	1	0.383410178359232	1
208	2.64981375054191	1	1.38446683847529	1	1.39950013701275	1
209	3.50711474724345	1	2.15754375321364	2	0.231522939134497	2
210	0.100586236008185	1	0.956036953563844	2	2.15491837971164	2
211	0.783687768777260	1	1.59633811112937	2	1.58140998295767	2
212	5.83549578662064	2	5.51696572074268	2	1.81313677963679	2
213	0.523801797755003	1	0.221158664354346	1	1.65238527111636	2
214	0.0257377068938435	1	0.868777983641658	1	0.270510452487215	2
215	0.300743868537419	1	0.111928877691660	1	0.297763595651985	2
216	0.493430960747589	1	0.141848808246190	1	1.47176624822927	2
217	1.81515423212865	1	0.203754699274674	1	1.35891209415678	2
218	0.221618249947839	1	1.41199888614489	1	0.233222800268000	2
219	0.575116041959858	1	0.305612098999027	1	0.550586553240780	2
220	0.954176993686920	1	1.64469983330467	1	0.505257885459287	2
221	1.07882034431014	1	0.0184707832097705	1	3.74563804580112	2
222	1.61165001727783	1	0.000131006357142243	1	2.23453876475728	2
223	0.351699586241563	1	1.60288731460967	1	0.202457700042681	2
224	0.141930609253455	1	1.56261145290640	1	0.0167374547382862	2
225	1.41205340351643	1	1.96596764439313	1	1.98368703212076	1
226	0.226799381048538	1	0.00461969926857053	1	2.44975785591792	1
227	0.367963959814824	1	0.641611035158192	1	0.514467491588496	1
228	0.901225336367684	1	0.295843701927581	1	0.0845227456670528	1
229	3.84842201835320	1	2.97133836257782	1	0.546947637011141	1
230	0.187854453187551	1	1.48438130643070	1	4.72940375040065	1
231	0.160696035412798	1	0.245375068352245	1	0.391987057631334	1
232	1.40316768054189	1	0.899045450134675	1	0.983601382037088	1
233	0.786169777955921	1	1.63536860946333	1	0.272587738984922	1
234	0.625916311600675	1	2.00775141036816	1	0.105200521833628	1
235	2.05215305672504	1	0.650840644394494	1	0.870075282080462	1
236	1.14970554702261	1	0.319984029078260	1	0.750862124775178	1
237	0.579885262387060	1	0.0974683357212857	1	0.754901058540153	1
238	0.0958852663869316	1	0.641102048973570	1	1.43677998999441	1
239	1.35555773927248	1	1.26191027704720	1	0.174929115273296	1
240	1.04615793336167	1	1.07700553966609	1	0.149902379098805	1
241	3.97466019626868	1	0.233726688924872	1	7.64171730795232	3
242	0.570004357201739	1	0.673237452696804	1	9.05762653147361	3
243	0.842614694202234	1	2.95708003016546	1	4.54877184385469	3
244	0.715537519932299	1	2.23877259581782	1	2.14939608524153	3
245	0.234636263269113	1	0.296891308699254	1	11.4999312264163	3
246	0.594541001081437	1	0.530992854178299	1	5.55521061465881	3
247	1.29450565496706	1	0.746251274133286	1	3.53327492071927	3
248	0.413976018039982	1	0.963523500346748	1	3.29031098910846	3
249	0.659662735914468	1	17.5335707475315	2	6.45348097384809	3
250	0.137991116793547	1	20.0561789229522	2	4.80878535402003	3
251	0.879067681446608	1	18.5462736844424	2	8.05623789051138	3
252	67.8091044880453	2	13.3498026672738	2	7.48240388694708	3
253	0.463440294679983	1	3.54399498976407	2	4.99496678270335	3
254	3.28630641699377	2	0.921300478478800	2	3.91806456009007	3
255	0.739657665180096	1	1.84526578770020	2	1.24238953533030	3
256	3.92668728003163	1	2.10553040094242	2	2.30982488117260	3
257	0.361488176775090	1	1.36547336800430	1	0.812078862707741	1
258	0.539089572478971	1	0.768190214542474	1	0.270042969659649	1
259	2.65149784986419	1	0.598317023485943	1	1.88581074295594	1
260	0.237021794708556	1	1.05711678779409	1	0.443601843814096	1
261	2.86921962359116	1	0.735465729030705	1	3.10607143595783	1
262	0.362453904905520	1	1.28090886294176	1	0.475410688290132	1
263	1.00810958820238	1	1.86660543265658	1	0.497312776060107	1
264	0.159330747549616	1	0.516133839619640	1	1.26572497363533	1
265	2.44480713428768	1	0.397321069613844	1	0.872826824810785	1
266	0.362858690477413	1	1.40147570256066	1	0.823080004802435	1
267	2.58825609069471	1	1.31987430039558	1	0.190967295462999	1
268	0.611082937257151	1	2.88833378014687	1	0.0930270455408353	1
269	1.19879163968782	1	0.362557550935541	1	5.21163064936311	1
270	0.407490587508145	1	0.342824169968471	1	0.186896873734383	1
271	0.685625815711487	1	0.185762604255456	1	0.331515850063338	1
272	0.170571617627309	1	1.57133533537529	1	0.191696934468513	1
273	1.11774158128984	1	28.8601015236596	2	5.07199137362554	2
274	2.35035533802712	1	21.4317682578170	2	3.00648149885517	2
275	97.8121338993439	2	36.0555094713350	2	15.8131905713337	2
276	4.11065298175039	1	19.0435045475995	2	5.52467304188354	2
277	0.0875219574066347	1	1.15086203624127	1	8.77066604457251	2
278	0.565072269889205	1	0.213322101621721	1	4.47956947404790	2
279	1.79666076575960	1	0.548846490908347	1	4.88885282473467	2
280	1.10673553712336	1	1.64295990140746	1	9.57405434064996	2
281	1.21067799726951	1	0.595667721108228	1	6.60080422682346	2
282	1.09403531222141	1	1.88246148620557	1	16.3427245166722	2
283	0.135170233266494	1	2.10680564815881	1	2.43427269217744	2
284	2.71092958098126	1	0.565878268266067	1	8.16462621685480	2
285	1.88251323615309	1	2.36080067038208	1	7.14561162473513	2
286	0.910784219244435	1	0.568912151819131	1	3.15660461391126	2
287	0.593322885378771	1	0.00339166482190414	1	5.26462594475273	2
288	0.624052758504822	1	1.07756861225800	1	11.8696115479799	2
289	1.26840734381349	1	0.0613693975327980	1	0.0453954693778023	2
290	0.0906030015723053	1	0.434814830778230	1	0.144941010898753	2
291	0.454193302446956	1	0.243277732383477	1	1.24498756545184	2
292	0.253455653155292	1	1.32719734029354	1	2.24239365670174	2
293	0.0622221578014417	1	0.0772494641886067	1	3.15557749796971	2
294	0.235072756847040	1	0.917478523477407	1	2.16467964823816	2
295	0.625978556161803	1	1.68448421863536	1	0.357107997899369	2
296	2.87412659833584	1	1.11818786284475	1	3.92485899227183	2
297	1.71422499618473	1	1.39720342552976	2	3.67850148611644	2
298	0.807850291472622	1	6.84754001940729	2	1.91143078517677	2
299	21.2591391564956	2	7.81461059970638	2	1.22020384326568	2
300	0.573488711568181	1	8.29534911107775	2	1.23933697868493	2
301	0.775339439026221	1	0.936609739499613	1	3.61888728032274	2
302	0.736985577302936	1	0.817944281741438	1	4.53684261012216	2
303	0.138296664590040	1	0.270387599618483	1	2.43562750564741	2
304	0.424078707709488	1	0.0497587677691507	1	0.372690586338700	2
305	0.196054501514610	1	0.687715214249225	1	0.399635160375608	1
306	2.26034770261219	1	1.73837410970011	1	3.62637159133841	1
307	0.571672175590360	1	0.894031677510719	1	3.29165773874432	1
308	0.800785092139643	1	0.508738470396741	1	0.0497485373232917	1
309	0.308812783368440	1	0.123158066199296	1	1.59619559057905	1
310	0.0429227670917512	1	0.399630017651732	1	0.00703014921564677	1
311	0.275762429610871	1	0.573339002874863	1	0.160481248456701	1
312	0.627683362603467	1	0.159054255948638	1	0.0137087976766509	1
313	1.18061605031547	1	1.92771933984033	1	1.23257401602617	1
314	0.314319206218200	1	1.61688247789274	1	3.67531467272023	1
315	3.48685984591465	1	2.25931779092298	1	0.448957624890915	1
316	0.880382761238509	1	0.0582582550307767	1	0.103202561047354	1
317	2.08213202185898	1	2.81146385393925	1	0.196429901764482	1
318	1.20104697450683	1	0.212560826152554	1	0.848679840199777	1
319	1.99656366447226	1	2.29462655054645	1	0.664419811156501	1
320	0.221428074740547	1	0.182519504940367	1	0.132982172281665	1
321	0.518565368065997	1	1.56105374433662	1	2.41976353646493	1
322	0.244770289864188	1	0.134327016238754	1	0.716074926633657	1
323	0.0469389578688681	1	0.923312866906185	1	0.700335875399429	1
324	2.58603077467946	1	0.777611762996953	1	1.26176034651225	1
325	1.41725858868063	1	1.05045591248873	1	0.147137781505659	1
326	2.16227755667040	1	0.712602972146682	1	0.717218384838582	1
327	0.443481123555888	1	0.368346320846740	1	0.0131541186339976	1
328	0.0905395856231552	1	1.98215164904792	1	0.660673158371697	1
329	1.38685961599431	1	0.106348731798591	1	1.48740750142833	1
330	0.498878388509322	1	1.74309494111800	1	0.473260626722493	1
331	0.163055173632115	1	1.39779089383235	1	1.13950223097166	1
332	1.25522530108954	1	0.0567839124763498	1	0.0118663304876875	1
333	0.183532272614428	1	0.768390304569400	1	1.34362611133379	1
334	0.199651909109347	1	0.773402912025886	1	0.699742835432977	1
335	0.0885691113476761	1	0.486140467367258	1	0.404391267605828	1
336	2.17413422172543	1	0.617953830834342	1	1.26385320668779	1
337	0.0569935498482195	1	0.00151652195501097	1	0.901831482965081	1
338	0.740195583358286	1	2.02718655969474	1	1.24829601833141	1
339	1.24847144858485	1	1.01531229070070	1	3.34889348949846	1
340	1.19692329487064	1	0.198568504311540	1	0.479565813160941	1
341	4.23449020344879	1	3.91928852609912	1	0.250361855607258	1
342	0.777247867951806	1	0.206283854236667	1	0.635254791521567	1
343	0.741815735336216	1	0.998687193917694	1	0.945974527908504	1
344	0.359866244992700	1	0.989160477476030	1	1.25981455186175	1
345	0.467661184571745	1	0.00285964014461238	1	2.24471876516496	1
346	0.556366104210414	1	0.236204202692040	1	0.588956850092624	1
347	1.22181445886136	1	0.755702833045107	1	0.359229970511082	1
348	0.224171635314561	1	1.47524670707632	1	0.731811142297836	1
349	0.259941194299082	1	1.66548279992847	1	1.14687564134785	1
350	1.67824569320671	1	3.03761062705151	1	1.31182722602008	1
351	1.36977689400364	1	0.591994552518495	1	0.129991203276610	1
352	2.15872118325178	1	0.171596985262740	1	1.70929894654479	1
353	0.501722298701309	1	0.620348290406711	1	6.43490625039275	4
354	0.176222035380593	1	0.0826799794316898	1	5.37214629828190	4
355	1.69515606569319	1	1.40423626371425	1	0.837485062754797	4
356	1.88089867098417	1	2.14673453720661	1	2.21545988317575	4
357	0.343806722111882	1	2.84930907816899	2	2.73663575487312	4
358	0.0729252468890958	1	1.17923152374302	2	1.83693316150896	4
359	0.249664260715919	1	0.918370945950382	2	2.38379549993367	4
360	5.95846143986906	2	1.67794612172357	2	7.40729325023123	4
361	1.42059644378667	1	0.248785761157328	1	4.53945883040841	4
362	0.864262426728473	1	0.166838621743464	1	0.305212483802705	4
363	0.724965405367988	1	0.281231478414553	1	9.57858018828898	4
364	0.239170424616763	1	2.55213883918455	1	2.76144576713761	4
365	43.4412872159960	2	19.4465072852857	3	1.51361108540486	4
366	0.209624080597338	1	7.82318064605078	3	1.44892684550029	4
367	2.55090784520865	2	13.6589123824694	3	4.21442006855536	4
368	0.263029039199178	1	5.53624786719524	3	7.00638919159584	4
369	0.323842084877583	1	0.373838728250205	1	1.62225786774528	2
370	3.24403065819506	1	1.96237592455475	1	5.74767082219535	2
371	1.21120415666106	1	0.207264350147669	1	4.28397203420505	2
372	1.05092904231968	1	3.28652693910076	1	1.36708969463478	2
373	1.06492825708983	1	0.543086266160262	1	2.51480266850983	2
374	0.134187507331304	1	0.714747037164080	1	0.853806659739814	2
375	0.109182100846282	1	0.223811803851906	1	8.65741528521505	2
376	0.920786214579076	1	0.747438972670245	1	9.29831690809928	2
377	0.483158553442681	1	0.347287541260405	1	8.84204697521472	2
378	0.520508466273975	1	0.279664510004803	1	4.73159682276554	2
379	0.601715787355222	1	2.24097584200101	1	1.95785825569196	2
380	1.65801726024630	1	0.395472174051958	1	5.26500358787833	2
381	0.409975950429807	1	11.2332927693791	2	9.04358331490984	2
382	2.20247685276977	1	10.6591616901650	2	5.40680173308883	2
383	58.8557312609037	2	24.6246633036101	2	1.62850763693595	2
384	0.118273149502652	1	15.0693394504518	2	1.68821703599441	2
385	1.02088801055445	1	0.288778112047905	1	0.374036887625778	1
386	0.0438562997787088	1	1.22311406211080	1	0.0409015030292692	1
387	0.397561431419584	1	0.0894217539504856	1	0.872455742491254	1
388	0.602911566838843	1	0.463903380482396	1	0.514735065653359	1
389	0.126570475377248	1	0.0426392044980692	1	1.49023039959093	1
390	0.00549409745513144	1	0.506391886872018	1	2.00099776242638	1
391	0.537922879100347	1	0.104156762197431	1	0.0303399542465886	1
392	0.109557513085891	1	0.126357111451099	1	0.130172933322028	1
393	1.11608758964035	1	0.0469108384891268	1	0.0505772652005811	1
394	0.157103662448762	1	0.407157181973644	1	1.31600170809610	1
395	0.803017609773113	1	0.114767522308170	1	0.250395148624340	1
396	0.312625532447336	1	1.81999885153862	1	0.284477683761322	1
397	0.971472995354819	1	1.62078267569349	1	0.494130705592929	1
398	0.219782250098944	1	2.59390119686239	1	0.593281165398434	1
399	0.569344026030911	1	0.546596253624663	1	1.53901153202509	1
400	3.03712700990458	1	0.0364461552087034	1	0.0495774922246445	1
401	2.66415316666459	2	0.426549764718165	2	0.0840120622293234	2
402	0.0237893185968369	1	1.06987780693189	2	0.550877868050930	2
403	0.273940584692690	1	0.479606736008209	2	0.101598699093752	2
404	0.0215380956573928	1	1.00738685795325	2	1.08453551361567	2
405	0.267289407261051	1	0.518954392050878	1	0.445279790769743	2
406	0.919774901655174	1	0.619851978976151	1	1.88114518501022	2
407	2.66569521213882	1	3.67515066118908	1	0.163090844977367	2
408	1.32382149459336	1	0.362623983432298	1	3.02405197627714	2
409	1.62015786112185	1	2.37406096206965	1	0.417403352554764	2
410	1.86451908458127	1	0.100845089155777	1	0.991257464800664	2
411	0.537887773482000	1	0.135485734091356	1	1.43239762575745	2
412	0.0683569559163860	1	1.48052988978473	1	0.146733782829789	2
413	0.556356052298292	1	0.182460288853495	1	0.189736303449687	2
414	0.110414694510729	1	0.152814207249465	1	0.476566309565753	2
415	0.351030334508114	1	0.884834031014883	1	1.08934409274551	2
416	0.510826847032707	1	0.308519401231999	1	1.70152091298352	2
417	1.03132153225278	1	1.14746520611300	1	2.06104341498037	1
418	0.486205288899225	1	0.377106269067500	1	0.129954950778420	1
419	1.07289858550372	1	1.11883957117209	1	2.54474329074122	1
420	0.621633510448469	1	0.568647870751605	1	0.603478056311876	1
421	0.455298875595734	1	1.82401885409849	1	0.337061295745696	1
422	2.47912408114050	1	0.0220972017263434	1	0.186794283468106	1
423	0.0760433106511595	1	1.59072735375341	1	0.419808308998319	1
424	0.820449312112162	1	0.394072169921316	1	2.00780023995550	1
425	0.165025790554151	1	1.14743029707451	1	1.06575599691914	1
426	2.35679553280321	1	1.12976940968821	1	0.141510168740569	1
427	0.255302757256388	1	0.0791599525314434	1	1.51541023726871	1
428	0.128649803434875	1	0.549414224754452	1	0.182111351704774	1
429	2.61316753782610	1	0.588791411428015	1	3.17300590143571	1
430	1.21604681031932	1	1.49463452265716	1	0.883131940900357	1
431	3.83105060126817	1	0.665424702381078	1	2.09487299616396	1
432	0.208992038449342	1	5.12040635139669	1	0.471522934402593	1
433	0.265705903484173	1	0.340948928579402	1	0.0788932472341180	1
434	1.12519656635510	1	2.08460599561924	1	0.461160857464891	1
435	0.780412014110942	1	1.67212278176103	1	0.131490307911063	1
436	3.44273775066839	1	1.51637452865894	1	0.373947092630050	1
437	0.412362541939761	1	0.177394809118376	1	2.39107188972967	1
438	0.606545893394898	1	0.150341585012059	1	1.79632013080944	1
439	0.223176934756203	1	0.473422724894049	1	0.740387329429510	1
440	0.273062647097409	1	0.713988898163788	1	0.601760135008595	1
441	0.162762718982885	1	1.00567307002869	1	1.09738851282240	1
442	3.81844303821465	1	1.41165651925206	1	1.06013056657494	1
443	0.362249548798448	1	1.26425570894515	1	1.73714304209559	1
444	0.739430362606726	1	1.40130037037680	1	0.125954509165851	1
445	0.164631789159731	1	0.152742405909546	1	3.49725044343193	1
446	0.549933865226599	1	2.32122453155159	1	0.894080002606329	1
447	0.499216560616723	1	0.506016724793921	1	1.45709546349804	1
448	3.38132690995501	1	1.61512546270300	1	0.363121514955247	1
449	0.828744853167078	1	0.970140491756963	1	0.902200576360375	2
450	0.0799254200421994	1	0.193430747037510	1	0.308439697791243	2
451	0.0325994941268073	1	0.0198212691918466	1	6.38422714174033	2
452	0.527817256920643	1	0.285694516270408	1	0.452409369593713	2
453	2.73496506692959	1	5.65761538923948	2	3.68917251745089	2
454	23.4937276094391	2	9.16565238334107	2	3.08507255638168	2
455	1.03209460250048	1	6.97144273759715	2	2.12314126134274	2
456	0.342728535476418	1	5.80880530416788	2	0.970284362738422	2
457	0.0552777237371795	1	0.555294409166064	1	3.37414739451358	2
458	0.177029613849419	1	0.0983502191458852	1	2.45892328649397	2
459	1.49773840895712	1	0.715491637519488	1	0.0683222404852384	2
460	0.789904732264614	1	1.15081421297690	1	3.13772499868686	2
461	1.49686081555954	1	1.22884813636952	1	3.26337697531516	2
462	0.466139976088446	1	0.525259670793157	1	0.723217961952807	2
463	0.224118490613980	1	0.210871171879108	1	1.63393154304560	2
464	0.765982151485382	1	0.988122454705564	1	1.97106286726539	2
465	3.36066287654978	1	5.10236267262529	2	2.27596380614482	2
466	0.283876131703675	1	7.05638827465891	2	0.307332076550436	2
467	31.5193489890968	2	4.45823300955921	2	9.61834936335145	2
468	1.76763214571683	1	20.3145361862237	2	1.00892516397172	2
469	0.869940986620967	1	0.109472604998219	1	1.57615688628299	2
470	0.00431678068043427	1	0.482771768456794	1	0.575877637782279	2
471	0.654271881256914	1	0.335190995872852	1	5.32495993696702	2
472	0.280643490717335	1	0.881737769947785	1	0.149039422843959	2
473	3.15699529604372	1	0.981318882394062	1	2.63291584860806	2
474	2.03812827690792	1	4.98204755392992	1	4.15090188657315	2
475	0.726945092379314	1	0.619309882859435	1	2.83424983678654	2
476	1.46765534120804	1	0.807047687355577	1	2.55562152750333	2
477	1.70099592253620	1	0.0727063054886516	1	5.16130824281158	2
478	2.49585095444667	1	3.45500154399042	1	10.5250616737891	2
479	1.09998339931222	1	1.86438251123892	1	1.86101892759956	2
480	1.29249645636891	1	1.19723637194600	1	2.16206178397971	2
481	1.27191990910226	1	0.349694159969468	1	0.727817983571886	1
482	0.473788404013006	1	0.936519188770724	1	0.0927516282142080	1
483	0.194511451719087	1	1.70656919565430	1	2.44558018423846	1
484	1.34509144793597	1	0.292528668375833	1	2.38228745880639	1
485	1.42734498817236	1	0.122840044806454	1	1.84307292342879	1
486	0.122203340191305	1	1.69092299857046	1	0.182906358603776	1
487	0.783305245699231	1	2.46821868999208	1	0.571813075551565	1
488	2.42694507236667	1	0.477816913060583	1	1.88746902641445	1
489	1.12654485371714	1	0.555522132553395	1	0.0346834397301589	1
490	0.614541411766312	1	2.48538141176736	1	2.47865198648129	1
491	0.827581710250499	1	2.54303510953602	1	1.70442396952973	1
492	5.77957377065247	1	2.76430309252965	1	1.69233800944302	1
493	0.152650819813949	1	0.479252494760546	1	2.26264642375669	1
494	0.0730533424300726	1	0.797971978106837	1	0.0742601628974390	1
495	2.27942375707293	1	1.88491587290977	1	1.70573850601428	1
496	1.39533057487912	1	0.738318148418923	1	0.207368963100266	1
497	1.05722961786066	1	0.548843454861455	1	1.09879274024797	1
498	0.00126190176076566	1	0.165904234952185	1	1.51944331574049	1
499	0.224092707704126	1	1.42519845516882	1	2.01690144238699	1
500	1.61783395095560	1	0.760472033298689	1	0.421911026591458	1
501	0.761145686989818	1	0.117652208983472	1	1.73065483831602	1
502	1.47586842006359	1	1.75408399046008	1	0.208376989611222	1
503	1.25755351376179	1	1.34244655503991	1	0.160603811452506	1
504	0.0138087331510801	1	0.294193599482819	1	1.67138581729689	1
505	1.91192427779277	1	1.62940737656072	1	2.46079712460059	1
506	0.782580422868792	1	0.566841975491665	1	0.471904593985945	1
507	1.84491191568811	1	1.77106560678142	1	0.329214196088560	1
508	1.41586605187089	1	1.98796770938675	1	0.486712721961607	1
509	0.0463933069028395	1	0.884151647572870	1	0.255412576542654	1
510	0.0517657272240570	1	0.803284451820686	1	0.822195279127777	1
511	1.26858125769954	1	0.479329966188149	1	0.350783162296280	1
512	0.845753024654317	1	0.0457272508990526	1	0.571480880701794	1
513	0.383433494323075	1	1.02192925555037	1	0.403802760082549	3
514	0.359095422724782	1	1.64994445900145	1	0.773214226024743	3
515	5.23495663055847	1	2.37026869628805	1	3.24107884320720	3
516	1.51192909807059	1	2.44727223483704	1	2.34512707432934	3
517	0.740434281895316	1	2.08555610300225	2	5.44406921608719	3
518	1.24804879781695	1	0.610563315674463	2	0.492486127287429	3
519	1.15710463845701	1	1.53291682109140	2	0.150855455073822	3
520	5.07396681278692	2	3.99051829118808	2	2.01687016040086	3
521	1.33246778478362	1	4.19275127514469	2	5.83238927969488	3
522	1.16074937233392	1	4.01221574380361	2	0.188014671028882	3
523	18.3275488441233	2	6.00758638140549	2	7.36867157399607	3
524	0.357309078167182	1	6.96552167905420	2	0.507730439699266	3
525	0.120704148858996	1	0.554293570644782	1	0.935074649140957	3
526	0.210732454413739	1	1.48253734390051	1	1.49049169789050	3
527	0.771041173059759	1	0.00921272946869400	1	5.16365111695310	3
528	1.12015061257416	1	0.176584744892675	1	2.75614535405098	3
529	0.414914559022227	1	2.03218623473426	2	1.12974327155982	3
530	0.380917336724139	1	11.3230987135077	2	3.41633526351662	3
531	17.0850666426373	2	5.72291437184159	2	3.03830540718051	3
532	3.04062067879188	1	1.84331989709197	2	4.75020448706152	3
533	12.0309083113827	2	2.77994321455946	2	6.39779398656145	3
534	0.219399999473102	1	7.27976413596918	2	5.40228733157285	3
535	2.88601377802777	1	1.40611091347241	2	0.0175101701043617	3
536	0.489005774560961	1	4.15950959944351	2	3.05629781767925	3
537	0.223555261858843	1	0.376783196976940	1	2.93498985764019	3
538	0.998198655661793	1	1.14609633011715	1	0.186180825979619	3
539	0.0280288020815345	1	0.239269874503911	1	3.14226579884700	3
540	1.91384758665112	1	1.40148090465529	1	3.68912892967188	3
541	0.880598055588366	1	0.239367318779717	1	4.24506360537251	3
542	1.55827174802612	1	1.50818329439118	1	0.951532322967501	3
543	0.193634243614784	1	0.707689878896118	1	0.730575757486321	3
544	2.06399991603905	1	2.24126347120129	1	1.31876651694034	3
545	1.38188146972627	1	0.311996705013322	1	1.03008886186670	2
546	0.620137510039101	1	1.12893063828520	1	2.05572855935971	2
547	0.321923056624937	1	0.607226884915308	1	3.57882481197989	2
548	0.0856247775894513	1	0.361412585765934	1	0.281957940240371	2
549	10.5312723696340	2	2.22364549706065	2	1.33964194414676	2
550	1.04227119790000	1	2.63564558476849	2	1.49899722412431	2
551	0.258592254924669	1	1.57676836524638	2	0.0198477811447143	2
552	0.762008939198957	1	6.15808531458206	2	1.49924954958985	2
553	2.09939134283727	1	0.638048806279638	1	0.220623241923024	2
554	0.157484367652092	1	1.95908789606833	1	0.386501151584214	2
555	1.57183666538885	1	0.287467134716116	1	0.599496862009655	2
556	0.649664029362464	1	1.59377256817659	1	1.15598391938216	2
557	0.337647611490105	1	2.14713596906752	1	4.72770485388443	2
558	1.62760155601945	1	0.118459772934080	1	2.61322404935023	2
559	0.0936318625837045	1	0.424801018000394	1	0.297895679326880	2
560	0.907101106483556	1	0.275585376574824	1	1.14230368754193	2
561	0.896239999884236	1	1.00411427680374	1	0.379157797556776	1
562	0.0206173415650560	1	0.0253775194061230	1	3.12143141629666	1
563	0.956824065222347	1	0.968205800569247	1	0.773895332398980	1
564	0.166081917884536	1	0.0420657277770660	1	0.0153943772430375	1
565	0.0823852882090112	1	0.277452898138151	1	0.120834307341992	1
566	0.761907971632353	1	0.338967086417716	1	0.0407364268731754	1
567	0.390730156987615	1	0.534795981224310	1	1.04776485778814	1
568	0.919171200546050	1	1.00297865159485	1	1.11227349224292	1
569	0.0702675353377883	1	0.0972551614806153	1	1.01199994830858	1
570	0.537659521471159	1	0.619991314491973	1	0.325074813283663	1
571	0.257045038889179	1	0.127865765824018	1	1.16988305316766	1
572	0.0716702233571815	1	0.0915300772587012	1	1.63465210633476	1
573	4.33652838199982	1	2.95509355046280	1	0.331867515393735	1
574	0.000486025024659402	1	0.571602387375473	1	0.314979537791808	1
575	0.805656130003187	1	0.307634313032368	1	0.127764606606318	1
576	1.33013125531697	1	2.63847154147399	1	0.0756924647029340	1
577	1.49407210759419	1	0.254155850969689	1	0.277535360198830	1
578	0.0894472634689661	1	0.346493888914803	1	0.0981385368606299	1
579	0.786720719164948	1	0.154785013219338	1	0.604676028285337	1
580	0.912556348341582	1	2.52736168546586	1	3.33383991643418	1
581	0.466937224588769	1	1.64810402527735	1	0.111070185042231	1
582	2.32749517535685	1	1.75864169592420	1	2.64677857402507	1
583	0.870652203062266	1	0.0709813893851636	1	1.80564353226732	1
584	0.143619273528127	1	0.330976765949303	1	2.14142481203289	1
585	2.72466653824935	1	0.354722880886558	1	0.149227204952141	1
586	1.25656031768485	1	0.703070608798579	1	2.11712848444011	1
587	0.106533987102891	1	1.53705276162092	1	0.418835375696673	1
588	0.971532075582293	1	2.46444666731332	1	0.771746259699017	1
589	2.01998633105141	1	0.0188310169260873	1	0.0917644521973680	1
590	2.00753072608521	1	1.66759098447254	1	1.78172905499081	1
591	0.296395465858064	1	3.29470960267521	1	0.670545472346421	1
592	0.657617988335485	1	0.000398907256329448	1	0.112240495586211	1
593	0.315204157871537	1	0.0721521704844016	1	1.86572632325553	1
594	0.603917313298118	1	0.686645810248308	1	0.970352113477670	1
595	0.156190009974545	1	0.494767148109719	1	0.324645261241307	1
596	1.10798051179100	1	0.929726864092774	1	0.448137634991037	1
597	0.222207242236088	1	0.0151045412059613	1	0.0115749509888795	1
598	0.899384825177082	1	0.761873378097273	1	0.439168839159933	1
599	0.214114725521201	1	0.464123238463159	1	1.73159559724193	1
600	0.994798416180402	1	1.08940405134838	1	1.28295675973100	1
601	1.12189592344229	1	0.490272456967222	1	1.72268613144474	1
602	1.04391586080596	1	0.193887417549552	1	0.412555103643727	1
603	1.12871303329719	1	2.33263596919593	1	0.152732423870192	1
604	0.0141680411402137	1	0.291897014972958	1	0.0254594597468749	1
605	2.93413598792685	1	2.87442447431762	1	0.171156354137822	1
606	0.235675596711871	1	0.0372838495504217	1	0.970676405181573	1
607	1.46276659414699	1	1.42881002076490	1	0.758347292573699	1
608	0.0113666988653657	1	0.303426533018137	1	1.17866428770080	1
609	0.218708575647507	1	0.498058491393070	1	5.15834595916308	2
610	0.296649089282010	1	0.416056753722035	1	2.67511394805029	2
611	0.667393342768596	1	0.116906593390410	1	1.48059378813190	2
612	0.239884496974705	1	0.391613666167302	1	0.313535624100154	2
613	2.67164076245904	1	12.9225174275831	2	3.03557108727339	2
614	4.60729601833315	1	6.44096496314463	2	5.16999530098004	2
615	2.16675235539379	1	4.60449222564783	2	2.63175586726745	2
616	18.5450263174723	2	4.02274083728269	2	1.22784580628096	2
617	0.997333229162310	1	0.115743801533981	1	2.77800056303136	2
618	1.99131415219990	1	1.83233944790465	1	3.61164106703040	2
619	0.569873943630418	1	0.665237978223394	1	0.767452589209775	2
620	0.197318198707841	1	1.14251829603845	1	4.75515394922410	2
621	1.85152273421218	1	0.231943580156831	1	1.01497112193558	2
622	1.74933415712615	1	1.12221346245782	1	0.829469752153352	2
623	1.02788392224100	1	1.47839245055411	1	0.710310760546778	2
624	0.349363097607067	1	2.14555441801765	1	1.98753720883931	2
625	2.83083169062908	1	0.702158602636514	1	1.48971262934906	1
626	0.107628062041192	1	1.88634730656435	1	0.129549463815127	1
627	0.211049751483418	1	0.152966450999048	1	2.28165749142605	1
628	0.202431921622414	1	0.610469065576197	1	0.145460890803584	1
629	0.131969454248309	1	2.77796477783059	1	0.0290469336138330	1
630	0.505112247391866	1	0.814865348751740	1	2.18241036814346	1
631	2.50034360054708	1	0.0750283763666549	1	0.390460284224090	1
632	0.904064420345853	1	0.373631219584120	1	0.250566701584566	1
633	1.26465591270815	1	0.795364317064485	1	0.838510287207467	1
634	3.05965679241338	1	0.0862677335870791	1	0.450362231603260	1
635	0.836444051760360	1	1.92139357311604	1	1.06300292999266	1
636	0.549508953893311	1	2.90724008700760	1	0.287113302600894	1
637	0.649514911471525	1	0.0283965745006026	1	0.750031790405079	1
638	0.408115077148249	1	1.04688357728283	1	0.0178886313853332	1
639	0.333334845831395	1	0.214163931876620	1	1.83740486727880	1
640	0.0149921143020581	1	0.116512865093174	1	2.36647500440438	1
641	1.20135686347298	1	2.54345426473115	1	0.695650470007755	2
642	0.297113656727253	1	0.199213059534829	1	0.220342520685201	2
643	0.896076268788252	1	0.0369497980316436	1	2.76399773615628	2
644	1.68821159444390	1	1.30314126113477	1	0.622158014013467	2
645	0.536505295814781	1	0.571498955749222	1	0.125329978606136	2
646	0.688567053327777	1	0.881027691917006	1	0.100271329556770	2
647	0.613760628010823	1	0.0501629124705688	1	0.0227474054154409	2
648	1.43478328535350	1	1.77092670237008	1	0.365100958290557	2
649	0.0398378036215429	1	0.0155796096298550	1	0.0149082351211123	2
650	0.535714891411262	1	0.222479588928944	1	0.0220639353234034	2
651	0.176764707908370	1	0.0159861043515601	1	0.829228841011209	2
652	0.468522959311762	1	0.966795059342577	1	1.59264903422006	2
653	0.0599012900924068	1	0.0512074409499866	2	0.288100383770423	2
654	0.0556795066129360	1	0.219221943717601	2	0.368975247697672	2
655	0.176322492632935	2	0.0481228275707419	2	0.454761984559386	2
656	0.172734599145756	1	0.146085676245704	2	0.555566822241361	2
657	0.820630716369939	1	0.863472559918559	1	1.35375598084402	1
658	0.0201433648106965	1	4.70300545797285	1	0.668808217618631	1
659	2.13464017363346	1	0.972212293949359	1	1.29666738926193	1
660	3.79474658325614	1	0.231470526229466	1	0.417508945183283	1
661	1.79670654780484	1	0.558797344117281	1	2.23766661476125	1
662	0.271423629666397	1	2.07147952684867	1	2.69377128940675	1
663	0.0571857357056185	1	0.765100623936633	1	2.88928415136249	1
664	1.32671417234686	1	0.0566525906211307	1	0.448663161315115	1
665	3.22854331846152	1	1.57654644402728	1	1.72394626751462	1
666	0.507080119596338	1	0.262846564732348	1	1.43722456239690	1
667	0.399918272444973	1	2.61610353439920	1	0.0438334984557343	1
668	0.915049202636530	1	0.595094369980534	1	0.828492856144623	1
669	1.38921288731841	1	1.07374835844645	1	0.0306791392153083	1
670	0.793440822869173	1	0.196075988102285	1	1.38041361836592	1
671	0.340378244308344	1	0.748907878338990	1	0.789911184768930	1
672	0.544137979677613	1	1.04843770928581	1	0.0993248942913531	1
673	0.262518413586245	1	0.116093880818596	2	0.894841073024136	2
674	0.978900890853884	1	1.80440074135712	2	0.648170608842780	2
675	0.338778637213308	1	0.0951046148393081	2	0.267496937343439	2
676	0.816020388780799	2	0.380619093419209	2	1.76528647985243	2
677	0.270855223680706	1	0.0129719012584485	1	2.18529765495663	2
678	1.08478785112490	1	1.16723202914682	1	0.148063896225191	2
679	0.566157428163139	1	0.279293644871297	1	0.480916508416845	2
680	0.752727620760030	1	1.21503054845221	1	0.111186363843318	2
681	0.761007130586096	1	1.91890608577566	1	1.06249283527237	2
682	2.18279581333275	1	0.216014916923835	1	1.41793560681939	2
683	1.55311213799200	1	2.97663359450619	1	0.664352908250384	2
684	0.799531612271188	1	0.184892096976350	1	0.0658569529938462	2
685	0.827645996903570	1	1.05678009590534	1	2.64065423805970	2
686	0.300977838080576	1	0.690109488091444	1	0.624328472299112	2
687	1.50136610320690	1	0.464293478486014	1	1.96826085841460	2
688	2.20115387584901	1	2.61996075155726	1	0.253195567770937	2
689	0.413470264504424	1	0.947492309932808	1	0.320192540765744	1
690	0.916857356203646	1	0.0786522935353668	1	1.52073092842250	1
691	0.822597013030797	1	0.303451486435980	1	0.391771762128748	1
692	1.21167296853566	1	2.03500151237038	1	1.35143413263239	1
693	0.472507485667344	1	0.560070935691701	1	0.272193867806321	1
694	1.64949394566730	1	1.49651004138591	1	0.647558395610597	1
695	0.163027123072833	1	0.108820433513122	1	0.342920110513297	1
696	0.473235090465067	1	0.592862234281814	1	0.382068321743188	1
697	0.903282695291460	1	1.33371962988548	1	0.195934351999962	1
698	1.82907846240814	1	0.252240905266768	1	0.629326687197633	1
699	1.27494872148643	1	0.218845962523930	1	1.48407626517766	1
700	0.126294905592991	1	2.32879828710284	1	0.124182688699989	1
701	0.900332404099409	1	0.782582638137327	1	0.377148726044825	1
702	2.77624373674193	1	0.674889722523482	1	3.83496351167311	1
703	0.801754233294034	1	0.604118486534652	1	2.36560150802455	1
704	0.0962640435257855	1	2.51300357046569	1	0.590956651146745	1
705	0.0580465923049759	1	1.42615112084290	1	1.40106534383148	1
706	0.725215783901975	1	0.196014005330620	1	0.637961848630281	1
707	0.579789645081672	1	1.13285714763101	1	0.0734316632237894	1
708	1.89920522292350	1	0.507234970407591	1	0.517355130597594	1
709	0.884297683863191	1	1.30788168195604	1	0.273812636205722	1
710	0.390236813669414	1	2.14125643003754	1	0.276886062168580	1
711	1.66390250979463	1	0.603875700821129	1	2.02174628195444	1
712	1.40013312434171	1	0.285556318854242	1	0.290233945386103	1
713	0.455692097307232	1	1.02278627741855	1	1.30848560041787	1
714	0.0333849046879696	1	0.185230484137189	1	0.188670855708691	1
715	0.190184697024927	1	0.0928284289289273	1	1.54762789422555	1
716	0.968999667325860	1	0.347416175861325	1	1.22581527187144	1
717	0.231792276029441	1	0.900521648765529	1	0.199768585587170	1
718	1.36799159009769	1	0.168864461648989	1	2.32839626431444	1
719	1.04579717155065	1	0.0967786349349258	1	0.163532292936207	1
720	1.84243483920494	1	3.32185113153327	1	1.28231494205041	1
721	0.441478776755148	1	1.08783319341716	1	2.67929800131576	1
722	0.522946004867308	1	0.184968504628053	1	0.443215288339558	1
723	1.69769294518516	1	0.178861283327443	1	1.10764341083608	1
724	0.934592076793441	1	2.14504682222841	1	0.0765547137411996	1
725	0.215825346288147	1	0.253843795828758	1	1.67181151419712	1
726	1.31575172861282	1	0.124939409887279	1	3.56844283232038	1
727	0.612266373087083	1	2.10269938310865	1	0.287811283767391	1
728	0.776092614843498	1	0.438453474006855	1	0.158962501446944	1
729	2.41881976888222	1	0.640305706310866	1	0.229635487429667	1
730	0.709995601953188	1	4.15852499988075	1	0.460870221302347	1
731	1.14469857946755	1	0.0569137286705343	1	0.551074903741012	1
732	2.12999280780284	1	1.54776232324365	1	3.61757373242138	1
733	0.253478020147118	1	1.43661613426324	1	0.359887062658931	1
734	3.32898035747799	1	2.07641673284949	1	1.25017141404509	1
735	0.834477148589084	1	0.469592296101837	1	1.32405971325580	1
736	0.608405028984954	1	1.04271539198458	1	0.158481098918891	1
737	0.181805135110258	1	1.32635383618069	1	0.793051496186374	2
738	3.19840905285894	1	1.62114579665899	1	0.297037507484169	2
739	0.706220704137159	1	0.990075388962158	1	0.343961630861403	2
740	0.0866459346670759	1	0.235505804971606	1	0.227233145300798	2
741	3.74295649621165	2	0.385657825717586	2	1.27833696047577	2
742	1.65406889787825	1	5.72140725359660	2	3.89787069977761	2
743	0.959750182439168	1	0.222296927056479	2	0.674382503692283	2
744	2.47734702332542	1	2.50476059348383	2	0.125097161238234	2
745	1.48922940836219	1	0.475395369413821	1	0.840606332379026	2
746	1.10982372615018	1	0.146766849248510	1	0.358276039216633	2
747	0.185822979274770	1	0.399515837194076	1	1.03968496212633	2
748	0.0665434479297876	1	1.82974150586053	1	6.07242281024695	2
749	1.40455437667891	1	1.32372753224865	1	0.506713606482073	2
750	0.857421118505830	1	0.528684631448440	1	0.0797861810442070	2
751	0.197851283230817	1	1.07847165187307	1	0.0407055656530152	2
752	0.713624819283942	1	0.242567782129336	1	2.45690798387949	2
753	1.00581221914965	1	0.711063890696263	1	2.05158139927494	2
754	2.57343798129861	1	0.477405245200888	1	2.50181483396436	2
755	0.388953997825726	1	1.58443116365328	1	8.63744102341425	2
756	0.899422390510852	1	2.09472628923441	1	5.64891657842879	2
757	2.02533487929571	1	0.484936795638264	1	0.390424171511696	2
758	1.38269128388372	1	2.05621405493720	1	2.67269224394310	2
759	0.250278919295149	1	2.86959033687128	1	0.668650372601603	2
760	1.88401988294474	1	0.131583777972575	1	0.594627255927484	2
761	1.39987248441795	1	13.2376798359457	2	2.17241828256360	2
762	45.3175718352979	2	8.83622235766857	2	8.77712490434364	2
763	0.773735460590704	1	5.39610723837052	2	2.17293752270123	2
764	0.615524151566394	1	20.6366944998881	2	4.96479011316217	2
765	1.14488470399431	1	1.08492517693873	1	3.66481104138999	2
766	0.445313920780969	1	0.00179822285565039	1	8.73787650618455	2
767	0.132859843343797	1	0.268645531852151	1	4.36786505405539	2
768	0.187919852462181	1	0.555609388934725	1	2.40366250319152	2
769	0.576862933918819	1	0.796644806457233	1	6.88077578790038	3
770	0.898346402070638	1	0.544242884113577	1	4.38091698598953	3
771	0.0188884165370612	1	0.0176898168048178	1	4.74718690815042	3
772	0.0392439357483672	1	0.174764180899259	1	2.62443286614259	3
773	0.0376741725268924	1	0.731348646189273	1	1.04087338029372	3
774	0.503902322411208	1	0.383505148394719	1	0.705051475839507	3
775	0.755280497915759	1	0.827051485100624	1	1.34721610508776	3
776	0.960524658013838	1	0.315476371183081	1	2.46848015130512	3
777	0.263228225122069	1	2.14177048264304	1	6.51510449405760	3
778	0.589014703125976	1	0.148360097934610	1	4.05935301382176	3
779	0.892602816992655	1	0.0860208330457304	1	7.27220922470233	3
780	0.872852347703580	1	0.241546679320900	1	1.47850310275956	3
781	0.396860252151933	1	10.6288364898007	3	0.682784558124677	3
782	21.3520234406844	2	5.19204037601358	3	0.244725795018203	3
783	1.58220909769961	1	18.2584603602571	3	0.0915364537678230	3
784	15.0204112873425	2	4.27216685180707	3	0.220775207004385	3
785	1.12863079255129	1	0.739033173312185	1	0.564342855024950	1
786	1.68977305382304	1	0.748770352776828	1	1.15072459667130	1
787	0.116740257182927	1	0.175714007335125	1	2.62227134264605	1
788	0.993971660133306	1	2.26559823026643	1	1.21537480637095	1
789	0.107604935631010	1	0.174277803272740	1	2.54749615602051	1
790	3.52710125752074	1	1.83854588442672	1	0.238405335376543	1
791	0.217281388472075	1	1.18175410448008	1	0.468924026926835	1
792	1.75235229770970	1	2.40976208715399	1	1.57421377376881	1
793	0.0875256714264249	1	0.987345429535607	1	0.619988730561506	1
794	0.288450952998630	1	1.39911311200387	1	0.103766080934655	1
795	0.730405917770812	1	0.151983973508480	1	3.31142107130269	1
796	1.89395638559526	1	0.461896412743171	1	1.12433559967354	1
797	0.157665728929940	1	1.22851107840751	1	0.812575188695152	1
798	0.276037677815907	1	2.43532418803830	1	0.490509104957155	1
799	0.0692217035371868	1	0.480934811393099	1	0.137432052796792	1
800	4.82393582254936	1	1.18209085499349	1	0.878874781920162	1
801	0.257767490602493	1	0.184351947561739	1	0.218150359500028	1
802	0.859698492756269	1	0.756001059084419	1	0.862448086315193	1
803	0.0926247367054260	1	0.177860255525551	1	0.530640550105656	1
804	0.381982105641733	1	0.473859563534212	1	0.618245659185265	1
805	1.25481398484274	1	0.617752490919104	1	0.407539715941949	1
806	0.554827030895428	1	0.275057850287724	1	0.495394224794026	1
807	0.617990608520261	1	0.541965277824919	1	0.171525524563120	1
808	0.360915178925791	1	1.35377118415247	1	0.559061291987222	1
809	0.194086701603751	1	1.18487026213944	1	0.0861771342364106	1
810	1.06720340500288	1	0.335477218849376	1	0.152356377748657	1
811	1.33242213755182	1	0.434380792813162	1	0.773499821308670	1
812	0.350460565188935	1	0.989444535545405	1	0.993189208740402	1
813	0.288847060423822	1	1.63174483952174	1	0.785385715945726	1
814	0.249337016593390	1	0.624819646006407	1	0.692703314832640	1
815	1.87918698066306	1	0.0614892864048419	1	2.73571784713322	1
816	0.341982200993618	1	0.441299486740897	1	0.00211086457321702	1
817	0.180831885366879	1	0.0195590969036272	1	0.430319046063964	1
818	0.201479854278216	1	0.0472214230633761	1	0.0868181076629803	1
819	0.138546361474903	1	0.509350473161296	1	0.417141354466798	1
820	0.0853594422188136	1	0.0300865502105130	1	0.271886326575214	1
821	1.33169373045178	1	1.30373888471300	1	0.388029163673354	1
822	2.17608268838327	1	1.07613019487830	1	4.28101200759264	1
823	2.14075289358609	1	2.27471705915679	1	1.99949550701648	1
824	0.650751970384615	1	1.64469514405767	1	1.69161172885388	1
825	0.798147858304108	1	0.0339741291124518	1	0.725239285108209	1
826	0.988189681118887	1	3.02705184360821	1	0.855055356576509	1
827	1.95455221028056	1	0.463609452547178	1	0.902652894026781	1
828	1.63274308584014	1	1.84899741027586	1	2.18526438791225	1
829	1.40745690386791	1	0.702032238745392	1	1.26630380616721	1
830	1.67376360890293	1	2.51316741083158	1	0.188998009961732	1
831	1.06995335106943	1	1.46799913986665	1	0.239056099631971	1
832	0.552372864511386	1	0.0203479389080307	1	1.05379530874995	1
833	0.155064258689116	1	0.289146468828229	1	0.896994498170696	1
834	2.84117148149718	1	1.19625889785168	1	0.660040077358492	1
835	1.24557412510124	1	0.723240800080446	1	2.16215953966338	1
836	2.64746070012452	1	4.68062439865170	1	1.48970746594699	1
837	1.06477529224779	1	1.28806914141393	1	0.0133500177102356	1
838	1.73408021384465	1	0.837554552815731	1	0.940357816459692	1
839	0.0105971838436456	1	0.233337071714034	1	0.693601798879796	1
840	0.823509273818005	1	1.27400119781040	1	0.583595453496777	1
841	2.86988252809832	1	0.397395852829067	1	0.455501286024594	1
842	0.138656738528071	1	2.12853806043718	1	0.133559284093266	1
843	2.12631721901121	1	0.729999246700281	1	1.60085917360043	1
844	2.43399150360307	1	4.31291482927415	1	0.798898684393819	1
845	0.370268055855671	1	1.93596264974260	1	1.04165935695839	1
846	4.39216208628287	1	0.144635948712680	1	10.0636376159778	1
847	1.41750091183964	1	1.08618909373375	1	3.85965376089966	1
848	1.21319405686562	1	4.22633741865477	1	0.0906297996166425	1
849	2.06732760924455	1	1.24798974582507	1	0.730205634991952	2
850	1.04143160903213	1	1.25636254105621	1	0.264131429540093	2
851	0.505140527892539	1	0.594156518994202	1	6.60397908476748	2
852	0.127481894760094	1	0.642872835053840	1	2.55225335305372	2
853	0.0916710244113577	1	3.51505839100776	2	3.82334221267039	2
854	0.588576719690803	1	6.52937426053726	2	0.893319555201111	2
855	1.35484838561029	1	1.58335208725749	2	0.970242327183648	2
856	14.0546860544447	2	4.46199744535462	2	0.187364153836533	2
857	0.343793900589602	1	0.617758656990722	1	2.56099203133117	2
858	4.09550325846527	1	1.26405705667889	1	2.45520897598096	2
859	0.734654628089944	1	1.61681331785947	1	0.518043587492501	2
860	0.299288133238641	1	1.97461088885437	1	3.30408750407033	2
861	4.14188268327361	1	1.68969969987570	1	1.51407219293526	2
862	0.557674891384945	1	0.277811253054715	1	1.99797574515885	2
863	2.33146112482297	1	3.09350422501304	1	0.665081043878137	2
864	0.614109549419540	1	2.58411307095761	1	3.90923316227882	2
865	0.149949760517887	1	0.347672901964834	1	0.0583714641011134	2
866	2.89808115257572	1	3.31915668674099	1	3.34552166992399	2
867	1.22837233722918	1	0.184856771812609	1	0.378455309158857	2
868	2.04917201243977	1	2.47388890224413	1	1.35779527393133	2
869	0.511644518482689	1	1.14405371678949	2	3.49629844120997	2
870	0.634274443752702	2	0.0454941423554349	2	1.09896574388232	2
871	0.718191654464372	1	0.235916249012237	2	3.35335813235674	2
872	1.59610622388344	1	2.03475273242605	2	0.536476755547879	2
873	2.21385311181840	1	3.02490318686864	1	0.366104497345123	2
874	0.576643436465185	1	2.48350181041375	1	0.478971084151156	2
875	0.188901587090054	1	0.162458021312195	1	1.12764880749965	2
876	4.15555567499760	1	1.46409079177665	1	2.86379204100815	2
877	1.98845292484934	1	0.632918545035641	1	0.431668956999088	2
878	0.901945879962103	1	1.23301558561637	1	0.104129954987059	2
879	0.643808134021847	1	1.32723725391405	1	1.49142931954291	2
880	0.0567672148375915	1	0.397802769104814	1	0.0227326157425398	2
881	0.399862260011123	1	0.180852977123883	1	0.682413649624669	2
882	0.281305686530618	1	0.100718337228392	1	0.148369965067174	2
883	0.0859803670836863	1	0.253627913011014	1	1.00020653773908	2
884	0.196962557306374	1	0.428911643568512	1	2.04015803079091	2
885	3.73066135957950	1	0.972467940976398	1	0.517899954964637	2
886	1.57042039014908	1	0.126657295681462	1	0.841045223199326	2
887	0.179569298585349	1	2.00507747165932	1	1.74234742650130	2
888	0.444564085585176	1	2.82101242558193	1	0.466199017022101	2
889	1.25045423837119	1	1.17059413962488	1	0.0103522820794038	2
890	0.321520988421979	1	0.763222488879805	1	0.493651434274757	2
891	1.50180236411883	1	0.143752739287094	1	1.98992596509815	2
892	0.501106777506495	1	1.49731500062672	1	0.563818586293585	2
893	0.405728764895503	1	0.238417457390941	2	0.123348228474486	2
894	0.0805695811510393	1	1.78194053809818	2	0.790104294411925	2
895	2.05283875345045	2	0.125714928076007	2	1.18730946054158	2
896	0.124833633882217	1	0.517897809814089	2	0.531031050545550	2
897	0.288451362288034	1	0.900285242611054	1	0.790567978864065	2
898	0.0971603172209605	1	0.655181638008290	1	0.720526001174016	2
899	0.108142211043608	1	0.0481182152859713	1	1.07440231595067	2
900	1.56060179550387	1	0.450770590151160	1	0.326890242152333	2
901	1.00212125316407	1	1.16717681614608	1	0.669577391703236	2
902	0.257173111096361	1	0.554491236180613	1	1.97153538959865	2
903	0.270698244986743	1	0.358624399572233	1	0.412594668174897	2
904	1.38960196015815	1	0.839302117506396	1	0.356245777280745	2
905	2.75493530994091	1	1.97704925314696	2	0.568096050162826	2
906	1.32601021906681	1	1.36356131418911	2	0.151224698794283	2
907	0.875000213156142	2	1.50337052841726	2	0.0613842510581768	2
908	0.187786858983277	1	0.299751505393811	2	3.13250338160296	2
909	0.576253281131929	1	0.465567103623574	1	0.00821389651942336	2
910	0.804440656811075	1	0.905342816341941	1	1.41201551500243	2
911	1.99271244319105	1	1.18580408819336	1	0.178874838390370	2
912	0.0944085682594571	1	0.911100941234631	1	1.75084540957337	2
913	0.0738758651268333	1	11.0432376945461	2	0.324263741691532	2
914	33.6786279742952	2	9.95998521227049	2	11.2009447931276	2
915	0.605095796451614	1	8.82662702515067	2	5.45314118845194	2
916	0.226434425321512	1	4.75418412922794	2	5.48026246874382	2
917	1.33487978343397	1	3.73969536997060	1	0.709897777545717	2
918	3.20951668821814	1	0.227946198982936	1	0.736676214036364	2
919	0.520984707728543	1	3.03146250415675	1	4.88669108645001	2
920	3.89088404687722	1	1.95716115314760	1	6.52412688403475	2
921	0.721410229224987	1	0.361439950102463	1	1.27552979629968	2
922	1.82241355493157	1	1.77940061092076	1	1.82777098156207	2
923	0.892571051435027	1	1.56183003559275	1	4.46289661004739	2
924	1.40731511191652	1	1.14103935089214	1	0.811080351433972	2
925	1.23628685545778	1	2.46370111861745	1	2.47113702665366	2
926	0.151915708534438	1	1.71592574598991	1	4.68810141546785	2
927	2.59055582572153	1	0.928699421968516	1	1.49338352338779	2
928	1.40870398844550	1	0.279136091583367	1	1.42556775418626	2
929	1.65068093627931	1	0.718853960138367	1	5.65786805999721	2
930	0.0408866104283470	1	2.16676356440018	1	12.6650143427223	2
931	2.03964575147106	1	0.864778325085930	1	6.51951362502818	2
932	1.47712316265379	1	1.45794061120803	1	13.6489090643151	2
933	0.209328799405772	1	22.8542323402960	2	6.17847564839504	2
934	2.48037652547540	1	27.6212933839838	2	2.18318605040874	2
935	2.19737698730064	1	15.1491983680728	2	6.53700956115256	2
936	72.9332790241192	2	12.1956372439484	2	3.47911423242035	2
937	1.04523140686519	1	0.466835732871232	1	3.52076504009214	2
938	0.242795491792831	1	0.147547584213537	1	1.47901969073423	2
939	0.166665979554673	1	0.566939577219704	1	10.6828024941298	2
940	0.189288247307288	1	0.462658231215513	1	2.93392285241933	2
941	0.714880197214590	1	0.211829093603611	1	0.963804265860541	2
942	0.295188580999328	1	1.06303670488361	1	2.60687082119037	2
943	0.366582313226135	1	0.798690927064312	1	4.82666836680541	2
944	0.788197366821497	1	0.0912917327100202	1	2.95458326524368	2
945	0.824872485281310	1	3.94252899412123	1	0.959992637692303	1
946	2.52020448263818	1	0.248149371120726	1	1.26340310405764	1
947	0.271896437807573	1	0.499282090886277	1	0.473776214766370	1
948	1.22377856186757	1	0.150791511466404	1	0.166421734227559	1
949	0.345919209225408	1	0.0586568330038996	1	0.330452156848779	1
950	0.345582968935922	1	0.0470380850711993	1	0.0600566964871251	1
951	0.267765050201128	1	1.15381253659659	1	0.509166690622710	1
952	0.335976900135765	1	0.0357366738265367	1	4.27728695356577	1
953	1.90203535699737	1	0.871908789957442	1	0.625189023771819	1
954	0.574048107766391	1	0.643869540758597	1	1.50680563590457	1
955	0.0434759783744617	1	0.481515755587768	1	0.721914791120488	1
956	0.875722491557334	1	1.39798784839175	1	0.763908485482621	1
957	0.644473006316828	1	0.433819162726202	1	0.414227874692173	1
958	0.968879543109504	1	1.87422824417683	1	0.325890090762706	1
959	1.83210971076309	1	2.08893264732709	1	0.688433383058441	1
960	1.48195761252163	1	0.530439818480929	1	1.37177243043839	1
961	19.5675510600965	2	13.3691982512895	2	7.74376237927231	2
962	0.893385255486053	1	2.89697941877551	2	4.09584973208092	2
963	0.837351522862820	1	0.695164707578646	2	1.43269685464459	2
964	6.30202087274272	1	10.6389663335444	2	0.355583232223160	2
965	2.87814127344927	1	0.505791948306987	1	1.94534246289857	2
966	0.787269210390179	1	2.24268385062018	1	2.69752128397442	2
967	0.423843861171629	1	0.738622124517561	1	2.75736330321786	2
968	0.864287722999181	1	1.46644414456553	1	0.987757331029411	2
969	1.38568296514555	1	1.08786842268219	1	1.47556135864744	2
970	0.545460995880011	1	0.548619282433571	1	0.784747266865801	2
971	2.89602578398918	1	3.42637715633108	1	3.55035628202131	2
972	0.278268172376340	1	0.0425730559442427	1	3.58578346986990	2
973	1.10821375153085	1	0.524257661797434	1	6.01584785221457	2
974	1.26587596451703	1	1.23327981747772	1	2.81861084719740	2
975	0.979387506727198	1	1.52275562780117	1	0.716575681991892	2
976	1.34752343302085	1	1.42070754871961	1	1.39693001423576	2
977	0.999414790508482	1	1.68428121320769	1	0.448769769703834	1
978	0.106187349296634	1	1.05597081469672	1	3.63190583669907	1
979	2.99839126554896	1	0.955437898066141	1	0.873890312427021	1
980	0.472209064495564	1	0.880512543879083	1	0.237574030713724	1
981	1.72894351153239	1	2.48602391879844	1	0.488107420245749	1
982	5.03400930579415	1	0.714017620236054	1	1.41659053757278	1
983	1.95410450922723	1	0.281218582288074	1	1.10738866424396	1
984	0.0922091215574475	1	5.32800632678865	1	0.799857880851117	1
985	0.432806110494358	1	0.0228986315870360	1	0.445179474364851	1
986	0.651941918291558	1	0.0615869637608782	1	1.91747235610004	1
987	0.967321572109979	1	3.06679359807614	1	1.80280080178428	1
988	1.19478748103516	1	0.0955778885070003	1	1.13903987603692	1
989	1.06188003411561	1	0.715869719039863	1	3.34859843513904	1
990	0.508993399326560	1	0.655961285439330	1	0.820518487758713	1
991	1.43922332990155	1	1.86387914876757	1	0.302116805324406	1
992	0.324231472633458	1	0.0986180827304078	1	1.18684354690358	1
993	0.270193410812180	1	2.90215828509638	2	2.68113461857524	2
994	0.108316362787445	1	2.46329994994034	2	0.221060967723887	2
995	0.951551902677731	1	5.62313947367512	2	0.291243428371029	2
996	14.0054545768284	2	4.34691854439392	2	1.47630272575747	2
997	1.47382912931415	1	2.51676813442471	1	1.27818427237025	2
998	0.144238482545939	1	0.424672991109662	1	0.593939050619575	2
999	2.33928140777836	1	1.16207321047716	1	2.95815702654602	2
1000	0.510543750649304	1	0.364378434276221	1	0.311627582589370	2
1001	0.414259937274951	1	0.830454034953282	1	5.27974445546311	2
1002	1.00129130246580	1	1.82388010592653	1	0.314773983622809	2
1003	3.44685876564046	1	1.64842867417448	1	1.44287555323787	2
1004	0.269247157009487	1	0.828894347336396	1	1.48136676715630	2
1005	0.0203981592629568	1	0.927645102045997	1	2.10002862734015	2
1006	0.196624182896221	1	0.346752435880606	1	1.75649238055203	2
1007	0.0313290829642444	1	0.776461070314393	1	0.263847659932063	2
1008	1.97300602242434	1	0.170498839306766	1	4.70564453347480	2
1009	2.60593695273349	1	1.08571214077647	1	0.415549478499653	1
1010	0.815374352600793	1	0.620042330723735	1	0.0388013671533111	1
1011	1.29215726655236	1	3.04463917314491	1	0.171425726760009	1
1012	0.123848217216784	1	0.0869231444583078	1	0.451322063745929	1
1013	0.515890441679468	1	0.124704258000069	1	0.193494039672264	1
1014	1.03098454655314	1	0.837305298696545	1	1.75323266301964	1
1015	0.646249091722615	1	0.103360273186358	1	1.24138502837414	1
1016	0.727782455164959	1	1.85553670523721	1	2.40328499126872	1
1017	1.08599832610506	1	1.32134621449507	1	1.60515551295635	1
1018	0.326904033646212	1	0.185497945521941	1	0.199340566027895	1
1019	0.191930919956505	1	0.695232220130563	1	1.07381098178101	1
1020	0.655431990039276	1	0.0581888895994844	1	0.748793152426888	1
1021	0.210408310281035	1	1.69922046098245	1	1.11907479442410	1
1022	0.743467758202751	1	1.93739340249363	1	0.180401614778845	1
1023	1.15330286237758	1	0.493711115462683	1	2.07028890424531	1
1024	2.53413752893581	1	0.510991480858427	1	0.994444168633758	1

==> data/pdf_n1.txt <==
-6	6.07588284982329e-09	0.0234180120740455	0.00212891571207945
-5.84810126582279	1.49421054390298e-08	0.0254142628269315	0.00231040111345326
-5.69620253164557	3.59081993288989e-08	0.0275228907992851	0.00250211362557076
-5.54430379746836	8.43247152756860e-08	0.0297440166649732	0.00270407817382964
-5.39240506329114	1.93506503251077e-07	0.0320770353817727	0.00291627004061866
-5.24050632911392	4.33925999284101e-07	0.0345205629380842	0.00313862747255246
-5.08860759493671	9.50856993260917e-07	0.0370723873402117	0.00337108144637675
-4.93670886075949	2.03607683626351e-06	0.0397294248117120	0.00361361687091587
-4.78481012658228	4.26042129545203e-06	0.0424876821720911	0.00386638967136779
-4.63291139240506	8.71144814878770e-06	0.0453422263407793	0.00412994007475156
-4.48101265822785	1.74063451433959e-05	0.0482871618729939	0.00440556593858435
-4.32911392405063	3.39863285083316e-05	0.0513156173762612	0.00469595278739496
-4.17721518987342	6.48455736679202e-05	0.0544197415798244	0.00500619975604579
-4.02531645569620	0.000120902657760557	0.0575907097341480	0.00534543057379578
-3.87341772151899	0.000220277827538125	0.0608187409048475	0.00572922901638443
-3.72151898734177	0.000392179733363013	0.0640931265956922	0.00618317490266567
-3.56962025316456	0.000682305598319662	0.0674022709903233	0.00674775699759272
-3.41772151898734	0.00115998439808708	0.0707337429439028	0.00748487153861578
-3.26582278481013	0.00192710237546680	0.0740743396863570	0.00848594213100227
-3.11392405063291	0.00312850498297285	0.0774101620208702	0.00988138289550897
-2.96202531645570	0.00496304646139124	0.0807267006178118	0.0118506513847022
-2.81012658227848	0.00769377100868068	0.0840089328186041	0.0146315129914010
-2.65822784810127	0.0116549280548301	0.0872414291796294	0.0185264281570846
-2.50632911392405	0.0172527910799620	0.0904084688067468	0.0239033072369424
-2.35443037974684	0.0249567802613255	0.0934941623599952	0.0311874513612046
-2.20253164556962	0.0352774489873564	0.0964825814492538	0.0408415519384380
-2.05063291139241	0.0487287437703983	0.0993578929985286	0.0533313937002283
-1.89873417721519	0.0657737621911714	0.102104497032476	0.0690765562676536
-1.74683544303797	0.0867560114995316	0.104707166236787	0.0883879346574639
-1.59493670886076	0.111821650200654	0.107151185566855	0.111397062506672
-1.44303797468354	0.140841824354759	0.109422490128909	0.137985521243319
-1.29113924050633	0.173347192525668	0.111507799536323	0.167725429526636
-1.13924050632911	0.208488165648207	0.113394746952242	0.199843309403120
-0.987341772151899	0.245033480977602	0.115072001068527	0.233218800985868
-0.835443037974684	0.281416058900110	0.116529379340351	0.266426360758313
-0.683544303797468	0.315828813747089	0.117757950894780	0.297822371669607
-0.531645569620253	0.346365037271142	0.118750127659022	0.325672772760949
-0.379746835443038	0.371189575124651	0.119499742407809	0.348308681241302
-0.227848101265823	0.388720029952664	0.120002112606960	0.364291128375782
-0.0759493670886076	0.397793327429178	0.120254089128533	0.372562487583665
0.0759493670886076	0.397793327429178	0.120254089128533	0.372562487583665
0.227848101265823	0.388720029952664	0.120002112606960	0.364291128375782
0.379746835443038	0.371189575124651	0.119499742407809	0.348308681241302
0.531645569620253	0.346365037271142	0.118750127659022	0.325672772760949
0.683544303797468	0.315828813747089	0.117757950894780	0.297822371669607
0.835443037974684	0.281416058900110	0.116529379340351	0.266426360758313
0.987341772151899	0.245033480977602	0.115072001068527	0.233218800985868
1.13924050632911	0.208488165648207	0.113394746952242	0.199843309403120
1.29113924050633	0.173347192525668	0.111507799536323	0.167725429526636
1.44303797468354	0.140841824354759	0.109422490128909	0.137985521243319
1.59493670886076	0.111821650200654	0.107151185566855	0.111397062506672
1.74683544303797	0.0867560114995316	0.104707166236787	0.0883879346574639
1.89873417721519	0.0657737621911714	0.102104497032476	0.0690765562676536
2.05063291139241	0.0487287437703983	0.0993578929985286	0.0533313937002283
2.20253164556962	0.0352774489873564	0.0964825814492538	0.0408415519384380
2.35443037974684	0.0249567802613255	0.0934941623599952	0.0311874513612046
2.50632911392405	0.0172527910799620	0.0904084688067468	0.0239033072369424
2.65822784810127	0.0116549280548301	0.0872414291796294	0.0185264281570846
2.81012658227848	0.00769377100868068	0.0840089328186041	0.0146315129914010
2.96202531645570	0.00496304646139124	0.0807267006178118	0.0118506513847022
3.11392405063291	0.00312850498297285	0.0774101620208702	0.00988138289550897
3.26582278481013	0.00192710237546680	0.0740743396863570	0.00848594213100227
3.41772151898734	0.00115998439808708	0.0707337429439028	0.00748487153861578
3.56962025316456	0.000682305598319662	0.0674022709903233	0.00674775699759272
3.72151898734177	0.000392179733363013	0.0640931265956922	0.00618317490266567
3.87341772151899	0.000220277827538125	0.0608187409048475	0.00572922901638443
4.02531645569620	0.000120902657760557	0.0575907097341480	0.00534543057379578
4.17721518987342	6.48455736679202e-05	0.0544197415798244	0.00500619975604579
4.32911392405063	3.39863285083316e-05	0.0513156173762612	0.00469595278739496
4.48101265822785	1.74063451433959e-05	0.0482871618729939	0.00440556593858435
4.63291139240506	8.71144814878770e-06	0.0453422263407793	0.00412994007475156
4.78481012658228	4.26042129545203e-06	0.0424876821720911	0.00386638967136779
4.93670886075949	2.03607683626351e-06	0.0397294248117120	0.00361361687091587
5.08860759493671	9.50856993260917e-07	0.0370723873402117	0.00337108144637675
5.24050632911392	4.33925999284101e-07	0.0345205629380842	0.00313862747255246
5.39240506329114	1.93506503251077e-07	0.0320770353817727	0.00291627004061866
5.54430379746836	8.43247152756860e-08	0.0297440166649732	0.00270407817382964
5.69620253164557	3.59081993288989e-08	0.0275228907992851	0.00250211362557076
5.84810126582279	1.49421054390298e-08	0.0254142628269315	0.00231040111345326
6	6.07588284982329e-09	0.0234180120740455	0.00212891571207945

==> data/pdf_n16.txt <==
-6	6.07588284982329e-09	4.83990474594827e-06	8.92201505099236e-05	0.000449293398187711	0.00124555114495746	0.00250089175994341	0.00413824072778754	0.00604420673890497	0.00810869555494024	0.0102411142561209	0.0123735037326866	0.0144581152759619	0.0164633484684345	0.0183697457075057	0.0201666299784928	0.0218494872333051	0.0234180120740455	0.000161823060268026
-5.93969849246231	8.70866244005519e-09	6.04014432917382e-06	0.000104700393512856	0.000509225198417629	0.00138048193186463	0.00272895266315801	0.00446405842218589	0.00646288170287580	0.00861009623976463	0.0108129952884084	0.0130034058184198	0.0151343803339624	0.0171755777558008	0.0191089366846040	0.0209251419826517	0.0226209252213837	0.0241970789012356	0.000181788344010285
-5.87939698492462	1.24369620659612e-08	7.52118021223564e-06	0.000122668146739894	0.000576421861395953	0.00152844102023732	0.00297518701364691	0.00481184382059325	0.00690588426061087	0.00913696191357814	0.0114105464790851	0.0136585223251913	0.0158349636048755	0.0179109552699934	0.0198699527357602	0.0217040872480520	0.0234113935472757	0.0249938000335563	0.000204120564953858
-5.81909547738693	1.76969306735568e-08	9.34443075423857e-06	0.000143487286194988	0.000651660968561942	0.00169050102724538	0.00324078110113222	0.00518275536912688	0.00737426223361024	0.00969019287182810	0.0120345125234221	0.0143394500266071	0.0165603289904007	0.0186698295932540	0.0206530445703735	0.0225036346888547	0.0242209935339790	0.0258082214347094	0.000229087066612693
-5.75879396984925	2.50900991001104e-08	1.15837154890855e-05	0.000167568802917806	0.000735789666417067	0.00186780266019792	0.00352697422564489	0.00557798615162958	0.00786908166008829	0.0102706948399296	0.0126856343834226	0.0150467758102486	0.0173109266477919	0.0194525333675592	0.0214584459250369	0.0233239360039659	0.0250498095669820	0.0266403727378168	0.000256983594953089
-5.69849246231156	3.54427646579779e-08	1.43275222301677e-05	0.000195375921849695	0.000829729187234669	0.00206155694988112	0.00383505886921908	0.00599876276872245	0.00839142505020974	0.0108793770415526	0.0133646474135549	0.0157810749788239	0.0180871915103116	0.0202593820383419	0.0222863725149622	0.0241651248125490	0.0258979083883040	0.0274902666735403	0.000288137076149249
-5.63819095477387	4.98854153506909e-08	1.76816372514129e-05	0.000227429627931099	0.000934479458576142	0.00227304733543269	0.00416638063836291	0.00644634399788896	0.00894238946611451	0.0115171501396869	0.0140722794003546	0.0165429094968441	0.0188895417762078	0.0210906725828124	0.0231370209808986	0.0250273157921780	0.0267653383976919	0.0283578985080471	0.000322908633810755
-5.57788944723618	6.99584826398109e-08	2.17721861505641e-05	0.000264314609856259	0.00105112377593038	0.00250363157153958	0.00452233795738928	0.00692201922427951	0.00952308442302465	0.0121849240505696	0.0148092485178660	0.0173328261855400	0.0197183773690666	0.0219466822255651	0.0240105678339318	0.0259106038216924	0.0276521289627117	0.0292432454922680	0.000361696861854670
-5.51758793969849	9.77525189251412e-08	2.67491371754273e-05	0.000306685628550855	0.00118083350890550	0.00275474342705705	0.00490438149254446	0.00742710663241736	0.0101346296083539	0.0128836056311200	0.0155762612013242	0.0181513548690541	0.0205740783726156	0.0228276671443058	0.0249071684006539	0.0268150631308748	0.0285582897395099	0.0301462663239203	0.000404941369623436
-5.45728643216080	1.36093166966324e-07	3.27903229265222e-05	0.000355274313422600	0.00132487280733527	0.00302789414255326	0.00531401328686034	0.00796295114957815	0.0107781524164262	0.0136140962411162	0.0163740099419340	0.0189990064752655	0.0214570034432734	0.0237338611686831	0.0258269557712863	0.0277407464591290	0.0294838100060550	0.0310669006237798	0.000453126616176660
-5.39698492462312	1.88784124801290e-07	4.01060403378457e-05	0.000410896384718660	0.00148460326944444	0.00332467361280906	0.00575278558579142	0.00853092213230886	0.0114547852971548	0.0143772891819661	0.0172031710060586	0.0198762710949310	0.0223674882039621	0.0246654744753498	0.0267700397534285	0.0286876842253926	0.0304286580096957	0.0320050684277025	0.000506786050889462
-5.33668341708543	2.60924829599940e-07	4.89442925587562e-05	0.000474459294866813	0.00166148852987784	0.00364675125897531	0.00622229933398989	0.00913241078835099	0.0121656629178339	0.0151740670145713	0.0180644020826066	0.0207836160031456	0.0233058436229121	0.0256226922825166	0.0277365058341888	0.0296558837115642	0.0313927803308999	0.0329606696959034	0.000566506577549768
-5.27638190954774	3.59323923680630e-07	5.95967396700616e-05	0.000546970275445564	0.00185709872097659	0.00399587655393646	0.00672420232403418	0.00976882732713924	0.0129119191380541	0.0160052987594496	0.0189583398628779	0.0217214836474554	0.0242723543814008	0.0266056735473951	0.0287264141535343	0.0306453282617696	0.0323761012650574	0.0339335838410090	0.000632933359038117
-5.21608040201005	4.93034880778002e-07	7.24054278992925e-05	0.000629544769396244	0.00207311475622255	0.00437387916347881	0.00726018697856681	0.0104415978330619	0.0136946837986666	0.0168718369829755	0.0198855975576162	0.0226902896072700	0.0252672772345713	0.0276145496700479	0.0297397984917650	0.0316559764998301	0.0333785222242452	0.0349236692763983	0.000706774979371743
-5.15577889447236	6.74046634652908e-07	8.77703689635405e-05	0.000723415220241128	0.00231133238031948	0.00478266866514420	0.00783198774812699	0.0111521608567929	0.0145150793266819	0.0177745147743086	0.0208467623565002	0.0236904205295441	0.0262908393696732	0.0286494232072868	0.0307766652740887	0.0326877615673242	0.0343999211608652	0.0359307629863482	0.000788808979374230
-5.09547738693467	9.18169857407676e-07	0.000106158042149449	0.000829940181401707	0.00257366592598979	0.00522423380619300	0.00844137810799072	0.0119019637212395	0.0153742171590073	0.0187141426183062	0.0218423928357914	0.0247222320460029	0.0273432367662596	0.0297103666003643	0.0318369925953243	0.0337405903846664	0.0354401520150704	0.0369546801194904	0.000879887781467389
-5.03517587939698	1.24616888950508e-06	0.000128110891502465	0.000950613699229253	0.00286215171330047	0.00570064126193657	0.00909016713856284	0.0126924585399887	0.0162731939889843	0.0196915051704597	0.0228730163203438	0.0257860466774930	0.0284246325630530	0.0307974209203092	0.0329207292678185	0.0348143429376373	0.0364990441878937	0.0379952136070786	0.000980945018046821
-4.97487437185930	1.68520044783465e-06	0.000154257888783466	0.00108707491309053	0.00317895102325553	0.00621403385585510	0.00978019567530897	0.0135250979475835	0.0172130878407904	0.0207073579406446	0.0239391262066603	0.0268821517313318	0.0295351554363644	0.0319105946348447	0.0340277938956979	0.0359088715918194	0.0375764020419924	0.0390521338075483	0.00109300227657093
-4.91457286432161	2.27063335910136e-06	0.000185326229383588	0.00124111780483676	0.00352635257357706	0.00676662820342324	0.0105133320158750	0.0144013305425089	0.0181949539779101	0.0217624238932308	0.0250411792541545	0.0280107971978114	0.0306748979951057	0.0330498624009108	0.0351580739786145	0.0370240004373948	0.0386720044319071	0.0401251881788339	0.00121717627283853
-4.85427135678392	3.04833890855258e-06	0.000222154222875092	0.00141470101828466	0.00390677442111692	0.00736071174244830	0.0112914671739201	0.0153225960454139	0.0192198206530507	0.0228573899718621	0.0261795928522436	0.0291721936522832	0.0318439151975857	0.0342151638868813	0.0363114250481671	0.0381595246667579	0.0397856042657187	0.0412141009798822	0.00135468646192625
-4.79396984924623	4.07755917109342e-06	0.000265705432014288	0.00160995765703670	0.00432276521227706	0.00799863911401257	0.0121165096712892	0.0162903201768382	0.0202886847080817	0.0239929035579708	0.0273547422713464	0.0303665101695013	0.0330422227954072	0.0354064026286249	0.0374876698401947	0.0393152099873905	0.0409169280999663	0.0423185730027757	0.00150686309387612
-4.73366834170854	5.43448108847097e-06	0.000317084103493532	0.00182920495616729	0.00477700470025042	0.00868282785982373	0.0129903798624717	0.0173059092605405	0.0214025070337971	0.0251695688728469	0.0285669579063028	0.0315938722571459	0.0342697958099047	0.0366234449236051	0.0386865975061453	0.0404907920724262	0.0420656757696581	0.0434382813368434	0.00167515571843817
-4.67336683417085	7.21666721235608e-06	0.000377551920257253	0.00207495371013065	0.00527230344591229	0.00941575340393896	0.0139150037878301	0.0183707445604314	0.0225622079005354	0.0263879433338223	0.0298165225211456	0.0328543598156630	0.0355265670466586	0.0378661187672468	0.0399079628667156	0.0416859760513090	0.0432315200551755	0.0445728791661028	0.00186114213994917
-4.61306532663317	9.54852002106460e-06	0.000448546088456943	0.00234991732585592	0.00581160161788091	0.0101999432894570	0.0148923065548356	0.0194861763610968	0.0237686621719416	0.0276485338758609	0.0311036685045565	0.0341480051317583	0.0368124256537122	0.0391342128358170	0.0411514857109449	0.0429004360429153	0.0444141063878293	0.0457219956013315	0.00206653781973352
-4.55276381909548	1.25879855153117e-05	0.000531698751848010	0.00265702035656390	0.00639796680671319	0.0110379706438827	0.0159242052495038	0.0206535178039359	0.0250226944153978	0.0289517932505473	0.0324285751457107	0.0354747909130632	0.0381272157291772	0.0404274755200727	0.0424168501439165	0.0441338147334689	0.0456130525957797	0.0468852355480236	0.00229320571920040
-4.49246231155779	1.65347332585770e-05	0.000628857702386466	0.00299940635856824	0.00703459076849404	0.0119324468504722	0.0170126013833820	0.0218740384930329	0.0263250739238907	0.0302981163151555	0.0337913659405629	0.0368346483716414	0.0394707349839679	0.0417456140139177	0.0437037039861860	0.0453857230015300	0.0468279486919815	0.0480621796114313	0.00254316657203175
-4.43216080402010	2.16400838429417e-05	0.000742108327769408	0.00338044490044083	0.00772478501429976	0.0128860134069718	0.0181593728847765	0.0231489578870132	0.0276765096653096	0.0316878363251261	0.0351921059389435	0.0382274553641364	0.0408427334654256	0.0430882934622896	0.0450116582280046	0.0466557395922787	0.0480583567057545	0.0492523840398397	0.00281860956844332
-4.37185929648241	2.82189904254091e-05	0.000873796704544100	0.00380373754167534	0.00847197516424920	0.0139013329577688	0.0193663656464247	0.0244794384952955	0.0290776451763687	0.0331212212439016	0.0366307991431195	0.0396530345964618	0.0422429123476067	0.0444551361724533	0.0463402865413464	0.0479434108432498	0.0493038105595156	0.0504553807071611	0.00312190342837222
-4.31155778894472	3.66644177464164e-05	0.00102655370912374	0.00427312258664916	0.00927969398817645	0.0149810794905779	0.0206353846454795	0.0258665788993226	0.0305290534195175	0.0345984700846450	0.0381073859687226	0.0411111519010112	0.0436709227939911	0.0458457208928272	0.0476891248526768	0.0492482504636008	0.0505638159921388	0.0516706771358698	0.00345560783349656
-4.25125628140704	4.74644988825755e-05	0.00120331997862139	0.00479267840955365	0.0101515730594343	0.0161279276943821	0.0219681846554764	0.0273114066215273	0.0320312316223327	0.0361197092989007	0.0396217407791579	0.0426015145944062	0.0451263648983298	0.0472595821633904	0.0490576709793165	0.0505697393689102	0.0518378505303294	0.0528977565612313	0.00382248518009542
-4.19095477386935	6.12228855461721e-05	0.00140737150898010	0.00536672513734707	0.0110913329540311	0.0173445414814166	0.0233664605738682	0.0288148708669423	0.0335845961199603	0.0376849892277373	0.0411736695047754	0.0441237699238187	0.0466087867092953	0.0486962097416364	0.0504453843321580	0.0519073255734135	0.0531253635093190	0.0541360780377044	0.00422551260574954
-4.13065326633166	7.86827403077211e-05	0.00164234562969100	0.00599982447100653	0.0121027719342641	0.0186335616825097	0.0248318373927137	0.0303778351644885	0.0351894772222007	0.0392942806313405	0.0427629073582149	0.0456775036098794	0.0481176833445113	0.0501550481079307	0.0518516856873885	0.0532604241414850	0.0544257761440973	0.0553850765883192	0.00466789423257014
-4.07035175879397	0.000100754846571822	0.00191226704284218	0.00669677742074704	0.0131897530642778	0.0199975929320421	0.0263658598441714	0.0320010699370453	0.0368461141277728	0.0409474713133903	0.0443891166574096	0.0472622384941366	0.0496524961994340	0.0516354960540088	0.0532759570297507	0.0546284172000632	0.0557384816523013	0.0566441633977506	0.00515307355778966
-4.01005025125628	0.000128550331948335	0.00222157355986831	0.00746261972877489	0.0143561897145758	0.0214391897661311	0.0279699817565453	0.0336852450314116	0.0385546499091721	0.0426443628568591	0.0460518847677720	0.0488774332989390	0.0512126122564283	0.0531369063582133	0.0547175414697455	0.0560106540136051	0.0570628454297838	0.0579127260497252	0.00568474590888205
-3.94974874371859	0.000163418509869652	0.00257514111287515	0.00830261475388130	0.0156060294234533	0.0229608419653362	0.0296455551607281	0.0354309222411898	0.0403151265923168	0.0443846674881006	0.0477507221750614	0.0505224815074967	0.0527973634992234	0.0546585855509145	0.0561757432370380	0.0574064511230272	0.0583982052797772	0.0591901288093041	0.00626687086458472
-3.88944723618090	0.000206990339530584	0.00297830755966349	0.00922224359608907	0.0169432360955920	0.0245649591811767	0.0313938191909503	0.0372385478574348	0.0421274803558677	0.0461680050862595	0.0494850607003645	0.0521967103717143	0.0544060264377577	0.0561997937733853	0.0576498277521749	0.0588150925499642	0.0597438716964570	0.0604757129505002	0.00690368452492189
-3.82914572864322	0.000261227981703463	0.00343689474361883	0.0102271922469480	0.0183717705316437	0.0262538548939930	0.0332158888277412	0.0391084452836117	0.0439915368756883	0.0479939003551117	0.0512542518684957	0.0538993800551964	0.0560378217482151	0.0577597447332146	0.0591390217785596	0.0602358300675324	0.0610991282035941	0.0617687971295846	0.00759971149219654
-3.76884422110553	0.000328480883615251	0.00395722821268820	0.0113233355622225	0.0198955692974787	0.0280297297581106	0.0351127435349016	0.0410408077529539	0.0459070068403824	0.0498617801744492	0.0530575654409426	0.0556296829185956	0.0576919140328303	0.0593376057591413	0.0606425136564533	0.0616678835386439	0.0624632317488651	0.0630686778043435	0.00835977640052928
-3.70854271356784	0.000411548755541514	0.00454615394712771	0.0125167178688822	0.0215185219578252	0.0298946543988057	0.0370852158460345	0.0430356911877140	0.0478734816641909	0.0517709711480363	0.0548941881242484	0.0573867429542027	0.0593674117037853	0.0609324979579651	0.0621594536205897	0.0631104413227612	0.0638354131542651	0.0643746296994423	0.00918901480347520
-3.64824120603015	0.000513751700649400	0.00521105139513135	0.0138135300377102	0.0232444467161894	0.0318505517341612	0.0391339799597523	0.0450930072410159	0.0498904294237507	0.0537206973649963	0.0567632224644271	0.0591696153763748	0.0610633669952449	0.0625434964759633	0.0636889542027923	0.0645626607518258	0.0652148776229354	0.0656859063179506	0.0100928831971690
-3.58793969849246	0.000639007623553808	0.00595984207055057	0.0152200828766524	0.0250770645211149	0.0338991789034451	0.0412595404060212	0.0472125165630432	0.0519571910452947	0.0557100783912227	0.0586636859376575	0.0609772863740533	0.0627787761072792	0.0641696308669839	0.0652300907207815	0.0660236686759265	0.0666008053025919	0.0670017404989739	0.0110771679200043
-3.52763819095477	0.000791916867967911	0.00680099292951655	0.0167427767283538	0.0270199717178832	0.0360421088920737	0.0434622208491937	0.0493938223341126	0.0540729767688114	0.0577381275070596	0.0605945102470939	0.0628086730312480	0.0645125794850972	0.0658098855691274	0.0667819018541431	0.0674925620791049	0.0679923519055964	0.0683213450212307	0.0121479926288118
-3.46733668341709	0.000977853816200105	0.00774351371481306	0.0183880671882163	0.0290766113445228	0.0382807119514334	0.0457421530960591	0.0516363641077688	0.0562368629154723	0.0598037502070444	0.0625545408351610	0.0646626234209456	0.0662636622366731	0.0674632004916475	0.0683433903082110	0.0689684087655178	0.0693886493855796	0.0696439132522999	0.0133118240057492
-3.40703517587940	0.00120306492037767	0.00879694744030886	0.0201624268967382	0.0312502431913008	0.0406161369197448	0.0480992663796894	0.0539394120073825	0.0584477889842641	0.0619057429769700	0.0645425366201791	0.0665379168774531	0.0680308546914781	0.0691284717134106	0.0699135235663830	0.0704502481159958	0.0707888066703792	0.0709686198431554	0.0145754752997360
-3.34673366834171	0.00147477232562827	0.00997135318465232	0.0220723034017493	0.0335439127635338	0.0430492925576618	0.0505332769919193	0.0563020613198208	0.0607045551032443	0.0640427923628799	0.0665571699655814	0.0684332644517032	0.0698129331026467	0.0708045522939504	0.0714912347311552	0.0719370919148546	0.0721919104509124	0.0722946214674870	0.0159461072515621
-3.28643216080402	0.00180128188900414	0.0112772803757345	0.0241240731322610	0.0359604193083461	0.0455808290193056	0.0530436783389479	0.0587232275295832	0.0630058198601484	0.0662134743458822	0.0685970268893473	0.0703473095535302	0.0716086204944987	0.0724902531978391	0.0730754234539156	0.0734279252466234	0.0735970260254564	0.0736210576051965	0.0174312258933736
-3.22613065326633	0.00219209399655217	0.0127257337770277	0.0263239915757058	0.0385022830866911	0.0482111195858484	0.0556297314957444	0.0612016418363327	0.0653500985362288	0.0684162540358393	0.0706606075205846	0.0722786287843785	0.0734165876569137	0.0741843443327701	0.0746649569532876	0.0749217074621665	0.0750031981986622	0.0749470513693392	0.0190386766520576
-3.16582914572864	0.00265801513871915	0.0143281284355408	0.0286781398039917	0.0411717120922915	0.0509402427944767	0.0582904563356508	0.0637358471980089	0.0677357617661918	0.0706494856960705	0.0727463268094458	0.0742257329633268	0.0752354542876163	0.0758855557014149	0.0762586711215594	0.0764173732134774	0.0764094522344780	0.0762717103756677	0.0207766341234609
-3.10552763819095	0.00321126772792014	0.0160962339203227	0.0311923675505510	0.0439705684388692	0.0537679651004847	0.0610246233117704	0.0663241949406615	0.0701610346459158	0.0729114131101905	0.0748525154957695	0.0761870683487043	0.0770637902829701	0.0775925786667694	0.0778553717184797	0.0779138335562313	0.0778147948620082	0.0775941276538218	0.0226535868222201
-3.04522613065327	0.00386559514114652	0.0180421072714230	0.0338722330998678	0.0469003346558571	0.0566937242142887	0.0638307459663812	0.0689648419747981	0.0726239963082946	0.0752001703011098	0.0769774213409911	0.0781610180569435	0.0789001171774110	0.0793040673303607	0.0794538356514329	0.0794099771189816	0.0792182153331849	0.0789133825990885	0.0246783161525751
-2.98492462311558	0.00463635845759783	0.0201780141928669	0.0367229403121450	0.0499620801504253	0.0597166132582095	0.0667070742436995	0.0716557486563903	0.0751225799860387	0.0775137826110318	0.0791192106269777	0.0801459036796558	0.0807429097311667	0.0810186400223222	0.0810528123407469	0.0809046713376897	0.0806186865309797	0.0802285419635477	0.0268598687917245
-2.92462311557789	0.00554062085234934	0.0225163381599734	0.0397492731680707	0.0531564281098206	0.0628353658898644	0.0696515886798157	0.0743946773287189	0.0776545735786051	0.0798501681500136	0.0812759699245108	0.0821399870992399	0.0825905976654137	0.0827348809019891	0.0826510251686182	0.0823967637540798	0.0820151661267331	0.0815386608853034	0.0292075216324399
-2.86432160804020	0.00659721512108079	0.0250694772712063	0.0429555282812187	0.0564835231324280	0.0660483425398671	0.0726619955415218	0.0771791915789833	0.0802176207386087	0.0822071396193118	0.0834457081331633	0.0841414725026340	0.0844415675435243	0.0844513416673000	0.0842471730098720	0.0838850833761105	0.0834065977850331	0.0828427839543896	0.0317307383996637
-2.80402010050251	0.00782678936999651	0.0278497288571148	0.0463454458875408	0.0599429998883123	0.0693535179111730	0.0757357229830296	0.0800066562410274	0.0828092224910970	0.0845824065143121	0.0856263587933165	0.0861485085921083	0.0862941647965436	0.0861665433709228	0.0858399318425095	0.0853684420986617	0.0847919124144290	0.0841399463138314	0.0344391170409971
-2.74371859296482	0.00925182553407040	0.0308691620626040	0.0499221398817023	0.0635339531200315	0.0727484698857776	0.0788699182862447	0.0828742381726797	0.0854267393969666	0.0869735777103553	0.0878157826700189	0.0881591909912687	0.0881466958905242	0.0878789783406570	0.0874279564357276	0.0868456361823405	0.0861700294621212	0.0854291747942351	0.0373423269980338
-2.68341708542714	0.0108966251126162	0.0341394788419485	0.0536880275276088	0.0672549093019361	0.0762303699815141	0.0820614462463016	0.0857789078330541	0.0880673942695537	0.0893781644332240	0.0900117706073249	0.0901715648437009	0.0899974306328280	0.0895871122012974	0.0890098821128348	0.0883154477881160	0.0875398582506288	0.0867094890801737	0.0404500354993339
-2.62311557788945	0.0127872563622955	0.0376718640461254	0.0576447595243082	0.0711038002807518	0.0797959754973769	0.0853068887594954	0.0887174416817367	0.0907282754510701	0.0917935836144517	0.0922120466506635	0.0921836276009428	0.0918446046139880	0.0912893859947800	0.0905843265862241	0.0897766465653103	0.0889002993542992	0.0879799029065382	0.0437718220814512
-2.56281407035176	0.0149514571928597	0.0414768255360095	0.0617931511573913	0.0750779392217409	0.0834416234800750	0.0886025456655683	0.0916864254180981	0.0934063406530752	0.0942171616299648	0.0944142714336812	0.0941933319957169	0.0936864217812039	0.0929842183950685	0.0921498918613127	0.0912279912902825	0.0902502460133909	0.0892394252829210	0.0473170806466697
-2.50251256281407	0.0174184881982981	0.0455640255188871	0.0661331153089585	0.0791739991829561	0.0871632266373977	0.0919444368905476	0.0946822580750389	0.0960984213625959	0.0966461384188802	0.0966160458248851	0.0961985891956087	0.0955210571390359	0.0946700080138868	0.0937051662061021	0.0926682315529709	0.0915885855833277	0.0904870617440062	0.0510949085094336
-2.44221105527638	0.0202189306516828	0.0499421045750968	0.0706635981350522	0.0833879946348651	0.0909562713154410	0.0953283059300007	0.0977011569773221	0.0988012278128403	0.0990776719775607	0.0988149148282863	0.0981972721316251	0.0973466595723497	0.0963451357930499	0.0952487261827716	0.0940961094882780	0.0929142010166049	0.0917218156238521	0.0551139820716555
-2.38190954773869	0.0233844249183630	0.0546185001112727	0.0753825182471102	0.0877152662337850	0.0948158176468154	0.0987496247057103	0.100739163570278	0.101511354514706	0.101508843222287	0.101008371731118	0.100187218995324	0.0991613547860704	0.0980079674788067	0.0967791387374798	0.0955103615491220	0.0942259723747008	0.0929426893518608	0.0593824190029828
-2.32160804020101	0.0269473456166206	0.0595992612410090	0.0802867102524702	0.0921504691450440	0.0987365019656711	0.102203599821405	0.103792150120129	0.104225286342479	0.103936661212148	0.103193862490579	0.102166236897472	0.100963248355811	0.0996568561732771	0.0982949633443205	0.0969097203178133	0.0955227783672391	0.0941486857681528	0.0639076270872257
-2.26130653266332	0.0309404109880208	0.0648888623466769	0.0853718735173041	0.0966875651955030	0.102712541572768	0.105685180235350	0.106855827282470	0.106939405164287	0.106358068721997	0.105368790350438	0.104132105680473	0.102750428882965	0.101290144957741	0.0997947541991567	0.0982929163522646	0.0968034979155358	0.0953388094559846	0.0686961402304340
-2.20100502512563	0.0353962253337143	0.0704900178111862	0.0906325270127806	0.101319819115026	0.106737741919966	0.109189066359367	0.109925752530626	0.109649997004962	0.108769948153558	0.107530520677240	0.106082581876090	0.104520971247400	0.102906169582232	0.101277062458852	0.0996586800633972	0.0980670117375671	0.0965120680887762	0.0737534425075815
-2.14070351758794	0.0403467550202659	0.0764035006190634	0.0960619710910186	0.106039799102717	0.110805506268464	0.112709720585226	0.112997339430671	0.112353259726123	0.111169127771028	0.109676386004771	0.108015402799320	0.106272939950418	0.104503261215596	0.102740438521213	0.101005743619971	0.0993122039512965	0.0976674737892515	0.0790837815493484
-2.08040201005025	0.0458227404405919	0.0826279677056368	0.101652257010970	0.110839381926319	0.114908847859028	0.116241379230462	0.116065867744881	0.115045311205378	0.113552388245820	0.111803691274400	0.109928290768602	0.108004392540269	0.106079749249884	0.104183434340778	0.102332842876935	0.100537963693215	0.0988040444981315	0.0846899730315709
-2.02010050251256	0.0518530484017230	0.0891597950748247	0.107394164995363	0.115709762732254	0.119040404615326	0.119778065886476	0.119126494340418	0.117722197993699	0.115916469493400	0.113909719257884	0.111818957441919	0.109713383112044	0.107633964152705	0.105604605775406	0.103638719323292	0.101743186748869	0.0999208053497686	0.0905731985185446
-1.95979899497487	0.0584639716583905	0.0959929258037443	0.113277191548041	0.120641469709553	0.123192456383580	0.123313606142469	0.122174264874931	0.120379904427203	0.118258077783528	0.115991736148252	0.113685108257734	0.111397965873444	0.109164240360895	0.107002514958458	0.104922122045337	0.102926777192078	0.101016790052060	0.0967327994159600
-1.89949748743719	0.0656784846644942	0.103118734100329	0.119289546696458	0.125624383713593	0.127356944693096	0.126841643649267	0.125204126225847	0.123014362166837	0.120573893103678	0.118046997303462	0.115524446969155	0.113056198767530	0.110668919208663	0.108375732691232	0.106181809701072	0.104087649029482	0.102091042267939	0.103166070295802
-1.83919597989950	0.0735154670061536	0.110525908573240	0.125418161746925	0.130647762915496	0.131525495003008	0.130355657477639	0.128210939625147	0.125621460136762	0.122860576753837	0.120072753126600	0.117334680259170	0.114686147143248	0.112146351883131	0.109722840850161	0.107416552501478	0.105224727847007	0.103142616995709	0.109868055347730
-1.77889447236181	0.0819889083325286	0.118200357807330	0.131648708050932	0.135700272500494	0.135689441381006	0.133848980716212	0.131189494456615	0.128197054829687	0.125114779149508	0.122066255065609	0.119113522424306	0.116285887464230	0.113594902400040	0.111042434803185	0.108625134194281	0.106336952454786	0.104170581945450	0.116831352171062
-1.71859296482412	0.0911071108274645	0.126125141209581	0.137965627180026	0.140770019393980	0.139839853539950	0.137314820244779	0.134134522667900	0.130736980944902	0.127333147808342	0.124024761714743	0.120858700113623	0.117853511046076	0.115012950592197	0.112333125829592	0.109806354045771	0.107423276527046	0.105174018908723	0.124045927528782
-1.65829145728643	0.100871907273654	0.134280427897697	0.144352172795406	0.145844591947783	0.143967566138442	0.140746277609605	0.137040713745198	0.133237062322482	0.129512335494597	0.125945544999219	0.122567957109545	0.119387127812117	0.116398895103131	0.113593543537571	0.110959028816198	0.108482670233434	0.106152025118760	0.131498950019420
-1.59798994974874	0.111277914455773	0.142643486145772	0.150790464377425	0.150911104471828	0.148063210231657	0.144136370918498	0.139902730194110	0.135693123134905	0.131649008494435	0.127825896423943	0.124239059136667	0.120884870057447	0.117751156378278	0.114822338273619	0.112081994724229	0.109514121858246	0.107103714598346	0.139174644863512
-1.53768844221106	0.122311842934910	0.151188705579455	0.157261552851171	0.155956246448343	0.152117246739377	0.147478057664824	0.142715223466191	0.138100999295352	0.133739854994064	0.129663133366605	0.125869798684391	0.122344896210829	0.119068179645957	0.116018183517921	0.113174109395921	0.110516639404025	0.108028219492581	0.147054176128631
-1.47738693467337	0.133951885013261	0.159887653928937	0.163745498008510	0.160966336217685	0.156120001779277	0.150764258381587	0.145472850266962	0.140456550040115	0.135781593531755	0.131454605394949	0.127457999828967	0.123765394583977	0.120348437880310	0.117179778259795	0.114234253793677	0.111489252175962	0.108924691383737	0.155115561712321
-1.41708542713568	0.146167202914151	0.168709169706060	0.170221457486312	0.165927378877124	0.160061703695387	0.153987881019061	0.148170289177719	0.142755669640910	0.137770981494000	0.133197700587633	0.129001523040338	0.125144587097597	0.121590434738360	0.118305849347271	0.115261334120641	0.112431012343600	0.109792302585417	0.163333626249822
-1.35678391959799	0.158917538760056	0.177619491677053	0.176667786916728	0.170825128087295	0.163932521594406	0.157141845932444	0.150802257520415	0.144994299201469	0.139704823625393	0.134889851837789	0.130498269959026	0.126480732973532	0.122792707463307	0.119395153804894	0.116254283696005	0.113340996476309	0.110630247413271	0.171679996800900
-1.29648241206030	0.172152966790163	0.186582425462082	0.183062150720515	0.175645151435894	0.167722605186453	0.160219111359615	0.153363528392138	0.147168438491597	0.141579980521272	0.136528543118143	0.131946188128247	0.127772132382339	0.123953829746225	0.120446481113862	0.117212064796757	0.114218307049087	0.111437743429541	0.180123145689609
-1.23618090452261	0.185813806390214	0.195559547015342	0.189381642870479	0.180372898965232	0.171422125711958	0.163212699263415	0.155848947793460	0.149274157770917	0.143393377071805	0.138111315686435	0.133343275666356	0.129017130035632	0.125072414538343	0.121458655448668	0.118133670461414	0.115062073915223	0.112214032658747	0.188628484219499
-1.17587939698492	0.199830711907124	0.204510442134659	0.195602916811338	0.184993774430046	0.175021317723066	0.166115721407963	0.158253451772993	0.151307609553801	0.145142010825915	0.139635774209820	0.134687585864840	0.130214118712614	0.126147116806168	0.122430537864470	0.119018126251371	0.115871455742483	0.112958382771883	0.197158510168142
-1.11557788944724	0.214124951912114	0.213392980528501	0.201702323586965	0.189493208814952	0.178510521476126	0.168921405534463	0.160572083509093	0.153265040266530	0.146822960243387	0.141099592787002	0.135977231697087	0.131361542710299	0.127176636221820	0.123361028429505	0.119864491965558	0.116645641409477	0.113670088236521	0.205673010988070
-1.05527638190955	0.228608886611094	0.222163622342871	0.207656057098114	0.193856735607714	0.181880225681903	0.171623121498744	0.162800010248663	0.155142801747533	0.148433392803538	0.142500520846959	0.137210390223379	0.132457901207096	0.128159719781042	0.124249068296973	0.120671863304187	0.117383851358985	0.114348471430316	0.214129323522753
-0.994974874371859	0.243186647560495	0.230777754433403	0.213440305295682	0.198070067295572	0.185121110352022	0.174214407230533	0.164932540022512	0.156937362541588	0.149970572939070	0.143836388903399	0.138385306877744	0.133501751529577	0.129095164341541	0.125093641710928	0.121439373477469	0.118085338905065	0.114992883715436	0.222482649808421
-0.934673366834171	0.257755018839801	0.239190053072160	0.219031406008229	0.202119172527623	0.188224089474145	0.176688994373107	0.166965138056725	0.158645318939222	0.151431869764057	0.145105114144376	0.139500299622566	0.134491712312500	0.129981819074449	0.125893777940863	0.122166194755310	0.118749391490910	0.115602706471550	0.230686427204488
-0.874371859296482	0.272204513493222	0.247354869217332	0.224406006009929	0.205990353367109	0.191180353244420	0.179040833461673	0.168893442799994	0.160263405713139	0.152814764565609	0.146304705836960	0.140553762957225	0.135426466542406	0.130818587821935	0.126648553139846	0.122851539954094	0.119375331894447	0.116177352085062	0.238692749711326
-0.814070351758794	0.286420633538989	0.255226631960185	0.229541221858078	0.209670322043790	0.193981409584014	0.181264118499448	0.170713281487835	0.161788506504378	0.154116858029368	0.147433270527337	0.141544171767386	0.136304764475418	0.131604431354204	0.127357092121219	0.123494663856833	0.119962519378863	0.116716264892379	0.246452835933346
-0.753768844221106	0.300285296329331	0.262760265309649	0.234414800969296	0.213146276608613	0.196619124667084	0.183353310792126	0.172420685166126	0.163217663812021	0.155335877169880	0.148489017017368	0.142470085002044	0.137125426420187	0.132338369519384	0.128018570049081	0.124094864563090	0.120510350785299	0.117218922075100	0.253917537770410
-0.693467336683417	0.313678404712268	0.269911613092370	0.239005281362088	0.216405974890848	0.199085762190327	0.185303161904062	0.174011903098373	0.164548088541692	0.156469681937846	0.149470261099285	0.143330149165926	0.137887345377330	0.133019483280081	0.128632214037996	0.124651484765250	0.121018261565115	0.117684834505099	0.261037882615990
-0.633165829145729	0.326479533486863	0.276637866445211	0.243292148471358	0.219437806161936	0.201374021119387	0.187108735603247	0.175483416483595	0.165777169069739	0.157516271477378	0.150375430031044	0.144123101615387	0.138589489527082	0.133646916630672	0.129197304657575	0.125163912947901	0.121485726749244	0.118113547537600	0.267765640651453
-0.572864321608040	0.338569700242465	0.282897988166903	0.247255987438810	0.222230859920466	0.203477071654787	0.188765428666774	0.176831951414658	0.166902479781885	0.158473790007676	0.151203066735676	0.144847773646600	0.139230904557355	0.134219878389752	0.129713177337832	0.125631584507258	0.121912261852320	0.118504641750433	0.274053907795931
-0.512562814070352	0.349833185004391	0.288653128082913	0.250878629302184	0.224774991229030	0.205388589169723	0.190268990424175	0.178054491010310	0.167921789047302	0.159340532304932	0.151951833708947	0.145503093365445	0.139810715824833	0.134737643862469	0.130179223671481	0.126053982787758	0.122297423709389	0.118857733627800	0.279857694041124
-0.452261306532663	0.360159360329658	0.293867023567553	0.254143289546280	0.227060882056079	0.207102785883886	0.191615540922557	0.179148286658025	0.168833066591414	0.160114948761789	0.152620516620682	0.146088088329242	0.140328130342280	0.135199556367865	0.130594892609590	0.126430640033166	0.122640811243177	0.119172476186981	0.285134506305877
-0.391959798994975	0.369444491736897	0.298506379462956	0.257034697539374	0.229080098104146	0.208614440051438	0.192801587604940	0.180110868309018	0.169634490233361	0.160795650003368	0.153208027596150	0.146601887951225	0.140782438585711	0.135605028626714	0.130959691547315	0.126761138249743	0.122942066160074	0.119448559546551	0.289844914615631
-0.331658291457286	0.377593467712415	0.302541221836179	0.259539215459556	0.230825140639660	0.209918922457196	0.193824040401475	0.180940053771477	0.170324451956816	0.161381411040598	0.153713408165125	0.147043725659420	0.141173016115685	0.135953544005764	0.131273187296709	0.127045109979239	0.123200873573126	0.119685711434812	0.293953090368297
-0.271356783919598	0.384521419069932	0.305945220321648	0.261644945415668	0.232289492878789	0.211012220032922	0.194680225142280	0.181633956953079	0.170901563285857	0.161871174943481	0.154135831867423	0.147412940802443	0.141499325007524	0.136244657614666	0.131535006943927	0.127282238979722	0.123416962550515	0.119883697637253	0.297427305702929
-0.211055276381910	0.390155189174010	0.308695974202252	0.263341823585856	0.233467660527830	0.211890956425103	0.195367895210434	0.182190995009219	0.171364659940744	0.162264056018880	0.154474606504999	0.147708980295587	0.141760915085874	0.136477997252363	0.131744838588441	0.127472260812461	0.123590106588221	0.120042322382031	0.300240383543147
-0.150753768844221	0.394434619442385	0.310775257881965	0.264621700331677	0.234355206125258	0.212552409366715	0.195885241364053	0.182609894359023	0.171712805751733	0.162559342479442	0.154729176032022	0.147931400001450	0.141957424959643	0.136653264200096	0.131902431962225	0.127614963333357	0.123720124005663	0.120161428662574	0.302370088735614
-0.0904522613065327	0.397313618552716	0.312169221987389	0.265478405395430	0.234948776885046	0.212994524727884	0.196230899667342	0.182889695537163	0.171945295812535	0.162756498592415	0.154899122075695	0.148079865840286	0.142088582853983	0.136770233858672	0.132007598927184	0.127710187087629	0.123806878263401	0.120240898496554	0.303799451826626
-0.0301507537688442	0.398760988785083	0.312868546994148	0.265907797450934	0.235246125796789	0.213215927143945	0.196403957481977	0.183029756855580	0.172061658858531	0.162855166299269	0.154984165082005	0.148154154626189	0.142154207236637	0.136828756228089	0.132060213849440	0.127757825606731	0.123850278202086	0.120280653120654	0.304517018388926
0.0301507537688442	0.398760988785083	0.312868546994148	0.265907797450934	0.235246125796789	0.213215927143945	0.196403957481977	0.183029756855580	0.172061658858531	0.162855166299269	0.154984165082005	0.148154154626189	0.142154207236637	0.136828756228089	0.132060213849440	0.127757825606731	0.123850278202086	0.120280653120654	0.304517018388926
0.0904522613065327	0.397313618552716	0.312169221987389	0.265478405395430	0.234948776885046	0.212994524727884	0.196230899667342	0.182889695537163	0.171945295812535	0.162756498592415	0.154899122075695	0.148079865840286	0.142088582853983	0.136770233858672	0.132007598927184	0.127710187087629	0.123806878263401	0.120240898496554	0.303799451826626
0.150753768844221	0.394434619442385	0.310775257881965	0.264621700331677	0.234355206125258	0.212552409366715	0.195885241364053	0.182609894359023	0.171712805751733	0.162559342479442	0.154729176032022	0.147931400001450	0.141957424959643	0.136653264200096	0.131902431962225	0.127614963333357	0.123720124005663	0.120161428662574	0.302370088735614
0.211055276381910	0.390155189174010	0.308695974202252	0.263341823585856	0.233467660527830	0.211890956425103	0.195367895210434	0.182190995009219	0.171364659940744	0.162264056018880	0.154474606504999	0.147708980295587	0.141760915085874	0.136477997252363	0.131744838588441	0.127472260812461	0.123590106588221	0.120042322382031	0.300240383543147
0.271356783919598	0.384521419069932	0.305945220321648	0.261644945415668	0.232289492878789	0.211012220032922	0.194680225142280	0.181633956953079	0.170901563285857	0.161871174943481	0.154135831867423	0.147412940802443	0.141499325007524	0.136244657614666	0.131535006943927	0.127282238979722	0.123416962550515	0.119883697637253	0.297427305702929
0.331658291457286	0.377593467712415	0.302541221836179	0.259539215459556	0.230825140639660	0.209918922457196	0.193824040401475	0.180940053771477	0.170324451956816	0.161381411040598	0.153713408165125	0.147043725659420	0.141173016115685	0.135953544005764	0.131273187296709	0.127045109979239	0.123200873573126	0.119685711434812	0.293953090368297
0.391959798994975	0.369444491736897	0.298506379462956	0.257034697539374	0.229080098104146	0.208614440051438	0.192801587604940	0.180110868309018	0.169634490233361	0.160795650003368	0.153208027596150	0.146601887951225	0.140782438585711	0.135605028626714	0.130959691547315	0.126761138249743	0.122942066160074	0.119448559546551	0.289844914615631
0.452261306532663	0.360159360329658	0.293867023567553	0.254143289546280	0.227060882056079	0.207102785883886	0.191615540922557	0.179148286658025	0.168833066591414	0.160114948761789	0.152620516620682	0.146088088329242	0.140328130342280	0.135199556367865	0.130594892609590	0.126430640033166	0.122640811243177	0.119172476186981	0.285134506305877
0.512562814070352	0.349833185004391	0.288653128082913	0.250878629302184	0.224774991229030	0.205388589169723	0.190268990424175	0.178054491010310	0.167921789047302	0.159340532304932	0.151951833708947	0.145503093365445	0.139810715824833	0.134737643862469	0.130179223671481	0.126053982787758	0.122297423709389	0.118857733627800	0.279857694041124
0.572864321608040	0.338569700242465	0.282897988166903	0.247255987438810	0.222230859920466	0.203477071654787	0.188765428666774	0.176831951414658	0.166902479781885	0.158473790007676	0.151203066735676	0.144847773646600	0.139230904557355	0.134219878389752	0.129713177337832	0.125631584507258	0.121912261852320	0.118504641750433	0.274053907795931
0.633165829145729	0.326479533486863	0.276637866445211	0.243292148471358	0.219437806161936	0.201374021119387	0.187108735603247	0.175483416483595	0.165777169069739	0.157516271477378	0.150375430031044	0.144123101615387	0.138589489527082	0.133646916630672	0.129197304657575	0.125163912947901	0.121485726749244	0.118113547537600	0.267765640651453
0.693467336683417	0.313678404712268	0.269911613092370	0.239005281362088	0.216405974890848	0.199085762190327	0.185303161904062	0.174011903098373	0.164548088541692	0.156469681937846	0.149470261099285	0.143330149165926	0.137887345377330	0.133019483280081	0.128632214037996	0.124651484765250	0.121018261565115	0.117684834505099	0.261037882615990
0.753768844221106	0.300285296329331	0.262760265309649	0.234414800969296	0.213146276608613	0.196619124667084	0.183353310792126	0.172420685166126	0.163217663812021	0.155335877169880	0.148489017017368	0.142470085002044	0.137125426420187	0.132338369519384	0.128018570049081	0.124094864563090	0.120510350785299	0.117218922075100	0.253917537770410
0.814070351758794	0.286420633538989	0.255226631960185	0.229541221858078	0.209670322043790	0.193981409584014	0.181264118499448	0.170713281487835	0.161788506504378	0.154116858029368	0.147433270527337	0.141544171767386	0.136304764475418	0.131604431354204	0.127357092121219	0.123494663856833	0.119962519378863	0.116716264892379	0.246452835933346
0.874371859296482	0.272204513493222	0.247354869217332	0.224406006009929	0.205990353367109	0.191180353244420	0.179040833461673	0.168893442799994	0.160263405713139	0.152814764565609	0.146304705836960	0.140553762957225	0.135426466542406	0.130818587821935	0.126648553139846	0.122851539954094	0.119375331894447	0.116177352085062	0.238692749711326
0.934673366834171	0.257755018839801	0.239190053072160	0.219031406008229	0.202119172527623	0.188224089474145	0.176688994373107	0.166965138056725	0.158645318939222	0.151431869764057	0.145105114144376	0.139500299622566	0.134491712312500	0.129981819074449	0.125893777940863	0.122166194755310	0.118749391490910	0.115602706471550	0.230686427204488
0.994974874371859	0.243186647560495	0.230777754433403	0.213440305295682	0.198070067295572	0.185121110352022	0.174214407230533	0.164932540022512	0.156937362541588	0.149970572939070	0.143836388903399	0.138385306877744	0.133501751529577	0.129095164341541	0.125093641710928	0.121439373477469	0.118085338905065	0.114992883715436	0.222482649808421
1.05527638190955	0.228608886611094	0.222163622342871	0.207656057098114	0.193856735607714	0.181880225681903	0.171623121498744	0.162800010248663	0.155142801747533	0.148433392803538	0.142500520846959	0.137210390223379	0.132457901207096	0.128159719781042	0.124249068296973	0.120671863304187	0.117383851358985	0.114348471430316	0.214129323522753
1.11557788944724	0.214124951912114	0.213392980528501	0.201702323586965	0.189493208814952	0.178510521476126	0.168921405534463	0.160572083509093	0.153265040266530	0.146822960243387	0.141099592787002	0.135977231697087	0.131361542710299	0.127176636221820	0.123361028429505	0.119864491965558	0.116645641409477	0.113670088236521	0.205673010988070
1.17587939698492	0.199830711907124	0.204510442134659	0.195602916811338	0.184993774430046	0.175021317723066	0.166115721407963	0.158253451772993	0.151307609553801	0.145142010825915	0.139635774209820	0.134687585864840	0.130214118712614	0.126147116806168	0.122430537864470	0.119018126251371	0.115871455742483	0.112958382771883	0.197158510168142
1.23618090452261	0.185813806390214	0.195559547015342	0.189381642870479	0.180372898965232	0.171422125711958	0.163212699263415	0.155848947793460	0.149274157770917	0.143393377071805	0.138111315686435	0.133343275666356	0.129017130035632	0.125072414538343	0.121458655448668	0.118133670461414	0.115062073915223	0.112214032658747	0.188628484219499
1.29648241206030	0.172152966790163	0.186582425462082	0.183062150720515	0.175645151435894	0.167722605186453	0.160219111359615	0.153363528392138	0.147168438491597	0.141579980521272	0.136528543118143	0.131946188128247	0.127772132382339	0.123953829746225	0.120446481113862	0.117212064796757	0.114218307049087	0.111437743429541	0.180123145689609
1.35678391959799	0.158917538760056	0.177619491677053	0.176667786916728	0.170825128087295	0.163932521594406	0.157141845932444	0.150802257520415	0.144994299201469	0.139704823625393	0.134889851837789	0.130498269959026	0.126480732973532	0.122792707463307	0.119395153804894	0.116254283696005	0.113340996476309	0.110630247413271	0.171679996800900
1.41708542713568	0.146167202914151	0.168709169706060	0.170221457486312	0.165927378877124	0.160061703695387	0.153987881019061	0.148170289177719	0.142755669640910	0.137770981494000	0.133197700587633	0.129001523040338	0.125144587097597	0.121590434738360	0.118305849347271	0.115261334120641	0.112431012343600	0.109792302585417	0.163333626249822
1.47738693467337	0.133951885013261	0.159887653928937	0.163745498008510	0.160966336217685	0.156120001779277	0.150764258381587	0.145472850266962	0.140456550040115	0.135781593531755	0.131454605394949	0.127457999828967	0.123765394583977	0.120348437880310	0.117179778259795	0.114234253793677	0.111489252175962	0.108924691383737	0.155115561712321
1.53768844221106	0.122311842934910	0.151188705579455	0.157261552851171	0.155956246448343	0.152117246739377	0.147478057664824	0.142715223466191	0.138100999295352	0.133739854994064	0.129663133366605	0.125869798684391	0.122344896210829	0.119068179645957	0.116018183517921	0.113174109395921	0.110516639404025	0.108028219492581	0.147054176128631
1.59798994974874	0.111277914455773	0.142643486145772	0.150790464377425	0.150911104471828	0.148063210231657	0.144136370918498	0.139902730194110	0.135693123134905	0.131649008494435	0.127825896423943	0.124239059136667	0.120884870057447	0.117751156378278	0.114822338273619	0.112081994724229	0.109514121858246	0.107103714598346	0.139174644863512
1.65829145728643	0.100871907273654	0.134280427897697	0.144352172795406	0.145844591947783	0.143967566138442	0.140746277609605	0.137040713745198	0.133237062322482	0.129512335494597	0.125945544999219	0.122567957109545	0.119387127812117	0.116398895103131	0.113593543537571	0.110959028816198	0.108482670233434	0.106152025118760	0.131498950019420
1.71859296482412	0.0911071108274645	0.126125141209581	0.137965627180026	0.140770019393980	0.139839853539950	0.137314820244779	0.134134522667900	0.130736980944902	0.127333147808342	0.124024761714743	0.120858700113623	0.117853511046076	0.115012950592197	0.112333125829592	0.109806354045771	0.107423276527046	0.105174018908723	0.124045927528782
1.77889447236181	0.0819889083325286	0.118200357807330	0.131648708050932	0.135700272500494	0.135689441381006	0.133848980716212	0.131189494456615	0.128197054829687	0.125114779149508	0.122066255065609	0.119113522424306	0.116285887464230	0.113594902400040	0.111042434803185	0.108625134194281	0.106336952454786	0.104170581945450	0.116831352171062
1.83919597989950	0.0735154670061536	0.110525908573240	0.125418161746925	0.130647762915496	0.131525495003008	0.130355657477639	0.128210939625147	0.125621460136762	0.122860576753837	0.120072753126600	0.117334680259170	0.114686147143248	0.112146351883131	0.109722840850161	0.107416552501478	0.105224727847007	0.103142616995709	0.109868055347730
1.89949748743719	0.0656784846644942	0.103118734100329	0.119289546696458	0.125624383713593	0.127356944693096	0.126841643649267	0.125204126225847	0.123014362166837	0.120573893103678	0.118046997303462	0.115524446969155	0.113056198767530	0.110668919208663	0.108375732691232	0.106181809701072	0.104087649029482	0.102091042267939	0.103166070295802
1.95979899497487	0.0584639716583905	0.0959929258037443	0.113277191548041	0.120641469709553	0.123192456383580	0.123313606142469	0.122174264874931	0.120379904427203	0.118258077783528	0.115991736148252	0.113685108257734	0.111397965873444	0.109164240360895	0.107002514958458	0.104922122045337	0.102926777192078	0.101016790052060	0.0967327994159600
2.02010050251256	0.0518530484017230	0.0891597950748247	0.107394164995363	0.115709762732254	0.119040404615326	0.119778065886476	0.119126494340418	0.117722197993699	0.115916469493400	0.113909719257884	0.111818957441919	0.109713383112044	0.107633964152705	0.105604605775406	0.103638719323292	0.101743186748869	0.0999208053497686	0.0905731985185446
2.08040201005025	0.0458227404405919	0.0826279677056368	0.101652257010970	0.110839381926319	0.114908847859028	0.116241379230462	0.116065867744881	0.115045311205378	0.113552388245820	0.111803691274400	0.109928290768602	0.108004392540269	0.106079749249884	0.104183434340778	0.102332842876935	0.100537963693215	0.0988040444981315	0.0846899730315709
2.14070351758794	0.0403467550202659	0.0764035006190634	0.0960619710910186	0.106039799102717	0.110805506268464	0.112709720585226	0.112997339430671	0.112353259726123	0.111169127771028	0.109676386004771	0.108015402799320	0.106272939950418	0.104503261215596	0.102740438521213	0.101005743619971	0.0993122039512965	0.0976674737892515	0.0790837815493484
2.20100502512563	0.0353962253337143	0.0704900178111862	0.0906325270127806	0.101319819115026	0.106737741919966	0.109189066359367	0.109925752530626	0.109649997004962	0.108769948153558	0.107530520677240	0.106082581876090	0.104520971247400	0.102906169582232	0.101277062458852	0.0996586800633972	0.0980670117375671	0.0965120680887762	0.0737534425075815
2.26130653266332	0.0309404109880208	0.0648888623466769	0.0853718735173041	0.0966875651955030	0.102712541572768	0.105685180235350	0.106855827282470	0.106939405164287	0.106358068721997	0.105368790350438	0.104132105680473	0.102750428882965	0.101290144957741	0.0997947541991567	0.0982929163522646	0.0968034979155358	0.0953388094559846	0.0686961402304340
2.32160804020101	0.0269473456166206	0.0595992612410090	0.0802867102524702	0.0921504691450440	0.0987365019656711	0.102203599821405	0.103792150120129	0.104225286342479	0.103936661212148	0.103193862490579	0.102166236897472	0.100963248355811	0.0996568561732771	0.0982949633443205	0.0969097203178133	0.0955227783672391	0.0941486857681528	0.0639076270872257
2.38190954773869	0.0233844249183630	0.0546185001112727	0.0753825182471102	0.0877152662337850	0.0948158176468154	0.0987496247057103	0.100739163570278	0.101511354514706	0.101508843222287	0.101008371731118	0.100187218995324	0.0991613547860704	0.0980079674788067	0.0967791387374798	0.0955103615491220	0.0942259723747008	0.0929426893518608	0.0593824190029828
2.44221105527638	0.0202189306516828	0.0499421045750968	0.0706635981350522	0.0833879946348651	0.0909562713154410	0.0953283059300007	0.0977011569773221	0.0988012278128403	0.0990776719775607	0.0988149148282863	0.0981972721316251	0.0973466595723497	0.0963451357930499	0.0952487261827716	0.0940961094882780	0.0929142010166049	0.0917218156238521	0.0551139820716555
2.50251256281407	0.0174184881982981	0.0455640255188871	0.0661331153089585	0.0791739991829561	0.0871632266373977	0.0919444368905476	0.0946822580750389	0.0960984213625959	0.0966461384188802	0.0966160458248851	0.0961985891956087	0.0955210571390359	0.0946700080138868	0.0937051662061021	0.0926682315529709	0.0915885855833277	0.0904870617440062	0.0510949085094336
2.56281407035176	0.0149514571928597	0.0414768255360095	0.0617931511573913	0.0750779392217409	0.0834416234800750	0.0886025456655683	0.0916864254180981	0.0934063406530752	0.0942171616299648	0.0944142714336812	0.0941933319957169	0.0936864217812039	0.0929842183950685	0.0921498918613127	0.0912279912902825	0.0902502460133909	0.0892394252829210	0.0473170806466697
2.62311557788945	0.0127872563622955	0.0376718640461254	0.0576447595243082	0.0711038002807518	0.0797959754973769	0.0853068887594954	0.0887174416817367	0.0907282754510701	0.0917935836144517	0.0922120466506635	0.0921836276009428	0.0918446046139880	0.0912893859947800	0.0905843265862241	0.0897766465653103	0.0889002993542992	0.0879799029065382	0.0437718220814512
2.68341708542714	0.0108966251126162	0.0341394788419485	0.0536880275276088	0.0672549093019361	0.0762303699815141	0.0820614462463016	0.0857789078330541	0.0880673942695537	0.0893781644332240	0.0900117706073249	0.0901715648437009	0.0899974306328280	0.0895871122012974	0.0890098821128348	0.0883154477881160	0.0875398582506288	0.0867094890801737	0.0404500354993339
2.74371859296482	0.00925182553407040	0.0308691620626040	0.0499221398817023	0.0635339531200315	0.0727484698857776	0.0788699182862447	0.0828742381726797	0.0854267393969666	0.0869735777103553	0.0878157826700189	0.0881591909912687	0.0881466958905242	0.0878789783406570	0.0874279564357276	0.0868456361823405	0.0861700294621212	0.0854291747942351	0.0373423269980338
2.80402010050251	0.00782678936999651	0.0278497288571148	0.0463454458875408	0.0599429998883123	0.0693535179111730	0.0757357229830296	0.0800066562410274	0.0828092224910970	0.0845824065143121	0.0856263587933165	0.0861485085921083	0.0862941647965436	0.0861665433709228	0.0858399318425095	0.0853684420986617	0.0847919124144290	0.0841399463138314	0.0344391170409971
2.86432160804020	0.00659721512108079	0.0250694772712063	0.0429555282812187	0.0564835231324280	0.0660483425398671	0.0726619955415218	0.0771791915789833	0.0802176207386087	0.0822071396193118	0.0834457081331633	0.0841414725026340	0.0844415675435243	0.0844513416673000	0.0842471730098720	0.0838850833761105	0.0834065977850331	0.0828427839543896	0.0317307383996637
2.92462311557789	0.00554062085234934	0.0225163381599734	0.0397492731680707	0.0531564281098206	0.0628353658898644	0.0696515886798157	0.0743946773287189	0.0776545735786051	0.0798501681500136	0.0812759699245108	0.0821399870992399	0.0825905976654137	0.0827348809019891	0.0826510251686182	0.0823967637540798	0.0820151661267331	0.0815386608853034	0.0292075216324399
2.98492462311558	0.00463635845759783	0.0201780141928669	0.0367229403121450	0.0499620801504253	0.0597166132582095	0.0667070742436995	0.0716557486563903	0.0751225799860387	0.0775137826110318	0.0791192106269777	0.0801459036796558	0.0807429097311667	0.0810186400223222	0.0810528123407469	0.0809046713376897	0.0806186865309797	0.0802285419635477	0.0268598687917245
3.04522613065327	0.00386559514114652	0.0180421072714230	0.0338722330998678	0.0469003346558571	0.0566937242142887	0.0638307459663812	0.0689648419747981	0.0726239963082946	0.0752001703011098	0.0769774213409911	0.0781610180569435	0.0789001171774110	0.0793040673303607	0.0794538356514329	0.0794099771189816	0.0792182153331849	0.0789133825990885	0.0246783161525751
3.10552763819095	0.00321126772792014	0.0160962339203227	0.0311923675505510	0.0439705684388692	0.0537679651004847	0.0610246233117704	0.0663241949406615	0.0701610346459158	0.0729114131101905	0.0748525154957695	0.0761870683487043	0.0770637902829701	0.0775925786667694	0.0778553717184797	0.0779138335562313	0.0778147948620082	0.0775941276538218	0.0226535868222201
3.16582914572864	0.00265801513871915	0.0143281284355408	0.0286781398039917	0.0411717120922915	0.0509402427944767	0.0582904563356508	0.0637358471980089	0.0677357617661918	0.0706494856960705	0.0727463268094458	0.0742257329633268	0.0752354542876163	0.0758855557014149	0.0762586711215594	0.0764173732134774	0.0764094522344780	0.0762717103756677	0.0207766341234609
3.22613065326633	0.00219209399655217	0.0127257337770277	0.0263239915757058	0.0385022830866911	0.0482111195858484	0.0556297314957444	0.0612016418363327	0.0653500985362288	0.0684162540358393	0.0706606075205846	0.0722786287843785	0.0734165876569137	0.0741843443327701	0.0746649569532876	0.0749217074621665	0.0750031981986622	0.0749470513693392	0.0190386766520576
3.28643216080402	0.00180128188900414	0.0112772803757345	0.0241240731322610	0.0359604193083461	0.0455808290193056	0.0530436783389479	0.0587232275295832	0.0630058198601484	0.0662134743458822	0.0685970268893473	0.0703473095535302	0.0716086204944987	0.0724902531978391	0.0730754234539156	0.0734279252466234	0.0735970260254564	0.0736210576051965	0.0174312258933736
3.34673366834171	0.00147477232562827	0.00997135318465232	0.0220723034017493	0.0335439127635338	0.0430492925576618	0.0505332769919193	0.0563020613198208	0.0607045551032443	0.0640427923628799	0.0665571699655814	0.0684332644517032	0.0698129331026467	0.0708045522939504	0.0714912347311552	0.0719370919148546	0.0721919104509124	0.0722946214674870	0.0159461072515621
3.40703517587940	0.00120306492037767	0.00879694744030886	0.0201624268967382	0.0312502431913008	0.0406161369197448	0.0480992663796894	0.0539394120073825	0.0584477889842641	0.0619057429769700	0.0645425366201791	0.0665379168774531	0.0680308546914781	0.0691284717134106	0.0699135235663830	0.0704502481159958	0.0707888066703792	0.0709686198431554	0.0145754752997360
3.46733668341709	0.000977853816200105	0.00774351371481306	0.0183880671882163	0.0290766113445228	0.0382807119514334	0.0457421530960591	0.0516363641077688	0.0562368629154723	0.0598037502070444	0.0625545408351610	0.0646626234209456	0.0662636622366731	0.0674632004916475	0.0683433903082110	0.0689684087655178	0.0693886493855796	0.0696439132522999	0.0133118240057492
3.52763819095477	0.000791916867967911	0.00680099292951655	0.0167427767283538	0.0270199717178832	0.0360421088920737	0.0434622208491937	0.0493938223341126	0.0540729767688114	0.0577381275070596	0.0605945102470939	0.0628086730312480	0.0645125794850972	0.0658098855691274	0.0667819018541431	0.0674925620791049	0.0679923519055964	0.0683213450212307	0.0121479926288118
3.58793969849246	0.000639007623553808	0.00595984207055057	0.0152200828766524	0.0250770645211149	0.0338991789034451	0.0412595404060212	0.0472125165630432	0.0519571910452947	0.0557100783912227	0.0586636859376575	0.0609772863740533	0.0627787761072792	0.0641696308669839	0.0652300907207815	0.0660236686759265	0.0666008053025919	0.0670017404989739	0.0110771679200043
3.64824120603015	0.000513751700649400	0.00521105139513135	0.0138135300377102	0.0232444467161894	0.0318505517341612	0.0391339799597523	0.0450930072410159	0.0498904294237507	0.0537206973649963	0.0567632224644271	0.0591696153763748	0.0610633669952449	0.0625434964759633	0.0636889542027923	0.0645626607518258	0.0652148776229354	0.0656859063179506	0.0100928831971690
3.70854271356784	0.000411548755541514	0.00454615394712771	0.0125167178688822	0.0215185219578252	0.0298946543988057	0.0370852158460345	0.0430356911877140	0.0478734816641909	0.0517709711480363	0.0548941881242484	0.0573867429542027	0.0593674117037853	0.0609324979579651	0.0621594536205897	0.0631104413227612	0.0638354131542651	0.0643746296994423	0.00918901480347520
3.76884422110553	0.000328480883615251	0.00395722821268820	0.0113233355622225	0.0198955692974787	0.0280297297581106	0.0351127435349016	0.0410408077529539	0.0459070068403824	0.0498617801744492	0.0530575654409426	0.0556296829185956	0.0576919140328303	0.0593376057591413	0.0606425136564533	0.0616678835386439	0.0624632317488651	0.0630686778043435	0.00835977640052928
3.82914572864322	0.000261227981703463	0.00343689474361883	0.0102271922469480	0.0183717705316437	0.0262538548939930	0.0332158888277412	0.0391084452836117	0.0439915368756883	0.0479939003551117	0.0512542518684957	0.0538993800551964	0.0560378217482151	0.0577597447332146	0.0591390217785596	0.0602358300675324	0.0610991282035941	0.0617687971295846	0.00759971149219654
3.88944723618090	0.000206990339530584	0.00297830755966349	0.00922224359608907	0.0169432360955920	0.0245649591811767	0.0313938191909503	0.0372385478574348	0.0421274803558677	0.0461680050862595	0.0494850607003645	0.0521967103717143	0.0544060264377577	0.0561997937733853	0.0576498277521749	0.0588150925499642	0.0597438716964570	0.0604757129505002	0.00690368452492189
3.94974874371859	0.000163418509869652	0.00257514111287515	0.00830261475388130	0.0156060294234533	0.0229608419653362	0.0296455551607281	0.0354309222411898	0.0403151265923168	0.0443846674881006	0.0477507221750614	0.0505224815074967	0.0527973634992234	0.0546585855509145	0.0561757432370380	0.0574064511230272	0.0583982052797772	0.0591901288093041	0.00626687086458472
4.01005025125628	0.000128550331948335	0.00222157355986831	0.00746261972877489	0.0143561897145758	0.0214391897661311	0.0279699817565453	0.0336852450314116	0.0385546499091721	0.0426443628568591	0.0460518847677720	0.0488774332989390	0.0512126122564283	0.0531369063582133	0.0547175414697455	0.0560106540136051	0.0570628454297838	0.0579127260497252	0.00568474590888205
4.07035175879397	0.000100754846571822	0.00191226704284218	0.00669677742074704	0.0131897530642778	0.0199975929320421	0.0263658598441714	0.0320010699370453	0.0368461141277728	0.0409474713133903	0.0443891166574096	0.0472622384941366	0.0496524961994340	0.0516354960540088	0.0532759570297507	0.0546284172000632	0.0557384816523013	0.0566441633977506	0.00515307355778966
4.13065326633166	7.86827403077211e-05	0.00164234562969100	0.00599982447100653	0.0121027719342641	0.0186335616825097	0.0248318373927137	0.0303778351644885	0.0351894772222007	0.0392942806313405	0.0427629073582149	0.0456775036098794	0.0481176833445113	0.0501550481079307	0.0518516856873885	0.0532604241414850	0.0544257761440973	0.0553850765883192	0.00466789423257014
4.19095477386935	6.12228855461721e-05	0.00140737150898010	0.00536672513734707	0.0110913329540311	0.0173445414814166	0.0233664605738682	0.0288148708669423	0.0335845961199603	0.0376849892277373	0.0411736695047754	0.0441237699238187	0.0466087867092953	0.0486962097416364	0.0504453843321580	0.0519073255734135	0.0531253635093190	0.0541360780377044	0.00422551260574954
4.25125628140704	4.74644988825755e-05	0.00120331997862139	0.00479267840955365	0.0101515730594343	0.0161279276943821	0.0219681846554764	0.0273114066215273	0.0320312316223327	0.0361197092989007	0.0396217407791579	0.0426015145944062	0.0451263648983298	0.0472595821633904	0.0490576709793165	0.0505697393689102	0.0518378505303294	0.0528977565612313	0.00382248518009542
4.31155778894472	3.66644177464164e-05	0.00102655370912374	0.00427312258664916	0.00927969398817645	0.0149810794905779	0.0206353846454795	0.0258665788993226	0.0305290534195175	0.0345984700846450	0.0381073859687226	0.0411111519010112	0.0436709227939911	0.0458457208928272	0.0476891248526768	0.0492482504636008	0.0505638159921388	0.0516706771358698	0.00345560783349656
4.37185929648241	2.82189904254091e-05	0.000873796704544100	0.00380373754167534	0.00847197516424920	0.0139013329577688	0.0193663656464247	0.0244794384952955	0.0290776451763687	0.0331212212439016	0.0366307991431195	0.0396530345964618	0.0422429123476067	0.0444551361724533	0.0463402865413464	0.0479434108432498	0.0493038105595156	0.0504553807071611	0.00312190342837222
4.43216080402010	2.16400838429417e-05	0.000742108327769408	0.00338044490044083	0.00772478501429976	0.0128860134069718	0.0181593728847765	0.0231489578870132	0.0276765096653096	0.0316878363251261	0.0351921059389435	0.0382274553641364	0.0408427334654256	0.0430882934622896	0.0450116582280046	0.0466557395922787	0.0480583567057545	0.0492523840398397	0.00281860956844332
4.49246231155779	1.65347332585770e-05	0.000628857702386466	0.00299940635856824	0.00703459076849404	0.0119324468504722	0.0170126013833820	0.0218740384930329	0.0263250739238907	0.0302981163151555	0.0337913659405629	0.0368346483716414	0.0394707349839679	0.0417456140139177	0.0437037039861860	0.0453857230015300	0.0468279486919815	0.0480621796114313	0.00254316657203175
4.55276381909548	1.25879855153117e-05	0.000531698751848010	0.00265702035656390	0.00639796680671319	0.0110379706438827	0.0159242052495038	0.0206535178039359	0.0250226944153978	0.0289517932505473	0.0324285751457107	0.0354747909130632	0.0381272157291772	0.0404274755200727	0.0424168501439165	0.0441338147334689	0.0456130525957797	0.0468852355480236	0.00229320571920040
4.61306532663317	9.54852002106460e-06	0.000448546088456943	0.00234991732585592	0.00581160161788091	0.0101999432894570	0.0148923065548356	0.0194861763610968	0.0237686621719416	0.0276485338758609	0.0311036685045565	0.0341480051317583	0.0368124256537122	0.0391342128358170	0.0411514857109449	0.0429004360429153	0.0444141063878293	0.0457219956013315	0.00206653781973352
4.67336683417085	7.21666721235608e-06	0.000377551920257253	0.00207495371013065	0.00527230344591229	0.00941575340393896	0.0139150037878301	0.0183707445604314	0.0225622079005354	0.0263879433338223	0.0298165225211456	0.0328543598156630	0.0355265670466586	0.0378661187672468	0.0399079628667156	0.0416859760513090	0.0432315200551755	0.0445728791661028	0.00186114213994917
4.73366834170854	5.43448108847097e-06	0.000317084103493532	0.00182920495616729	0.00477700470025042	0.00868282785982373	0.0129903798624717	0.0173059092605405	0.0214025070337971	0.0251695688728469	0.0285669579063028	0.0315938722571459	0.0342697958099047	0.0366234449236051	0.0386865975061453	0.0404907920724262	0.0420656757696581	0.0434382813368434	0.00167515571843817
4.79396984924623	4.07755917109342e-06	0.000265705432014288	0.00160995765703670	0.00432276521227706	0.00799863911401257	0.0121165096712892	0.0162903201768382	0.0202886847080817	0.0239929035579708	0.0273547422713464	0.0303665101695013	0.0330422227954072	0.0354064026286249	0.0374876698401947	0.0393152099873905	0.0409169280999663	0.0423185730027757	0.00150686309387612
4.85427135678392	3.04833890855258e-06	0.000222154222875092	0.00141470101828466	0.00390677442111692	0.00736071174244830	0.0112914671739201	0.0153225960454139	0.0192198206530507	0.0228573899718621	0.0261795928522436	0.0291721936522832	0.0318439151975857	0.0342151638868813	0.0363114250481671	0.0381595246667579	0.0397856042657187	0.0412141009798822	0.00135468646192625
4.91457286432161	2.27063335910136e-06	0.000185326229383588	0.00124111780483676	0.00352635257357706	0.00676662820342324	0.0105133320158750	0.0144013305425089	0.0181949539779101	0.0217624238932308	0.0250411792541545	0.0280107971978114	0.0306748979951057	0.0330498624009108	0.0351580739786145	0.0370240004373948	0.0386720044319071	0.0401251881788339	0.00121717627283853
4.97487437185930	1.68520044783465e-06	0.000154257888783466	0.00108707491309053	0.00317895102325553	0.00621403385585510	0.00978019567530897	0.0135250979475835	0.0172130878407904	0.0207073579406446	0.0239391262066603	0.0268821517313318	0.0295351554363644	0.0319105946348447	0.0340277938956979	0.0359088715918194	0.0375764020419924	0.0390521338075483	0.00109300227657093
5.03517587939698	1.24616888950508e-06	0.000128110891502465	0.000950613699229253	0.00286215171330047	0.00570064126193657	0.00909016713856284	0.0126924585399887	0.0162731939889843	0.0196915051704597	0.0228730163203438	0.0257860466774930	0.0284246325630530	0.0307974209203092	0.0329207292678185	0.0348143429376373	0.0364990441878937	0.0379952136070786	0.000980945018046821
5.09547738693467	9.18169857407676e-07	0.000106158042149449	0.000829940181401707	0.00257366592598979	0.00522423380619300	0.00844137810799072	0.0119019637212395	0.0153742171590073	0.0187141426183062	0.0218423928357914	0.0247222320460029	0.0273432367662596	0.0297103666003643	0.0318369925953243	0.0337405903846664	0.0354401520150704	0.0369546801194904	0.000879887781467389
5.15577889447236	6.74046634652908e-07	8.77703689635405e-05	0.000723415220241128	0.00231133238031948	0.00478266866514420	0.00783198774812699	0.0111521608567929	0.0145150793266819	0.0177745147743086	0.0208467623565002	0.0236904205295441	0.0262908393696732	0.0286494232072868	0.0307766652740887	0.0326877615673242	0.0343999211608652	0.0359307629863482	0.000788808979374230
5.21608040201005	4.93034880778002e-07	7.24054278992925e-05	0.000629544769396244	0.00207311475622255	0.00437387916347881	0.00726018697856681	0.0104415978330619	0.0136946837986666	0.0168718369829755	0.0198855975576162	0.0226902896072700	0.0252672772345713	0.0276145496700479	0.0297397984917650	0.0316559764998301	0.0333785222242452	0.0349236692763983	0.000706774979371743
5.27638190954774	3.59323923680630e-07	5.95967396700616e-05	0.000546970275445564	0.00185709872097659	0.00399587655393646	0.00672420232403418	0.00976882732713924	0.0129119191380541	0.0160052987594496	0.0189583398628779	0.0217214836474554	0.0242723543814008	0.0266056735473951	0.0287264141535343	0.0306453282617696	0.0323761012650574	0.0339335838410090	0.000632933359038117
5.33668341708543	2.60924829599940e-07	4.89442925587562e-05	0.000474459294866813	0.00166148852987784	0.00364675125897531	0.00622229933398989	0.00913241078835099	0.0121656629178339	0.0151740670145713	0.0180644020826066	0.0207836160031456	0.0233058436229121	0.0256226922825166	0.0277365058341888	0.0296558837115642	0.0313927803308999	0.0329606696959034	0.000566506577549768
5.39698492462312	1.88784124801290e-07	4.01060403378457e-05	0.000410896384718660	0.00148460326944444	0.00332467361280906	0.00575278558579142	0.00853092213230886	0.0114547852971548	0.0143772891819661	0.0172031710060586	0.0198762710949310	0.0223674882039621	0.0246654744753498	0.0267700397534285	0.0286876842253926	0.0304286580096957	0.0320050684277025	0.000506786050889462
5.45728643216080	1.36093166966324e-07	3.27903229265222e-05	0.000355274313422600	0.00132487280733527	0.00302789414255326	0.00531401328686034	0.00796295114957815	0.0107781524164262	0.0136140962411162	0.0163740099419340	0.0189990064752655	0.0214570034432734	0.0237338611686831	0.0258269557712863	0.0277407464591290	0.0294838100060550	0.0310669006237798	0.000453126616176660
5.51758793969849	9.77525189251412e-08	2.67491371754273e-05	0.000306685628550855	0.00118083350890550	0.00275474342705705	0.00490438149254446	0.00742710663241736	0.0101346296083539	0.0128836056311200	0.0155762612013242	0.0181513548690541	0.0205740783726156	0.0228276671443058	0.0249071684006539	0.0268150631308748	0.0285582897395099	0.0301462663239203	0.000404941369623436
5.57788944723618	6.99584826398109e-08	2.17721861505641e-05	0.000264314609856259	0.00105112377593038	0.00250363157153958	0.00452233795738928	0.00692201922427951	0.00952308442302465	0.0121849240505696	0.0148092485178660	0.0173328261855400	0.0197183773690666	0.0219466822255651	0.0240105678339318	0.0259106038216924	0.0276521289627117	0.0292432454922680	0.000361696861854670
5.63819095477387	4.98854153506909e-08	1.76816372514129e-05	0.000227429627931099	0.000934479458576142	0.00227304733543269	0.00416638063836291	0.00644634399788896	0.00894238946611451	0.0115171501396869	0.0140722794003546	0.0165429094968441	0.0188895417762078	0.0210906725828124	0.0231370209808986	0.0250273157921780	0.0267653383976919	0.0283578985080471	0.000322908633810755
5.69849246231156	3.54427646579779e-08	1.43275222301677e-05	0.000195375921849695	0.000829729187234669	0.00206155694988112	0.00383505886921908	0.00599876276872245	0.00839142505020974	0.0108793770415526	0.0133646474135549	0.0157810749788239	0.0180871915103116	0.0202593820383419	0.0222863725149622	0.0241651248125490	0.0258979083883040	0.0274902666735403	0.000288137076149249
5.75879396984925	2.50900991001104e-08	1.15837154890855e-05	0.000167568802917806	0.000735789666417067	0.00186780266019792	0.00352697422564489	0.00557798615162958	0.00786908166008829	0.0102706948399296	0.0126856343834226	0.0150467758102486	0.0173109266477919	0.0194525333675592	0.0214584459250369	0.0233239360039659	0.0250498095669820	0.0266403727378168	0.000256983594953089
5.81909547738693	1.76969306735568e-08	9.34443075423857e-06	0.000143487286194988	0.000651660968561942	0.00169050102724538	0.00324078110113222	0.00518275536912688	0.00737426223361024	0.00969019287182810	0.0120345125234221	0.0143394500266071	0.0165603289904007	0.0186698295932540	0.0206530445703735	0.0225036346888547	0.0242209935339790	0.0258082214347094	0.000229087066612693
5.87939698492462	1.24369620659612e-08	7.52118021223564e-06	0.000122668146739894	0.000576421861395953	0.00152844102023732	0.00297518701364691	0.00481184382059325	0.00690588426061087	0.00913696191357814	0.0114105464790851	0.0136585223251913	0.0158349636048755	0.0179109552699934	0.0198699527357602	0.0217040872480520	0.0234113935472757	0.0249938000335563	0.000204120564953858
5.93969849246231	8.70866244005519e-09	6.04014432917382e-06	0.000104700393512856	0.000509225198417629	0.00138048193186463	0.00272895266315801	0.00446405842218589	0.00646288170287580	0.00861009623976463	0.0108129952884084	0.0130034058184198	0.0151343803339624	0.0171755777558008	0.0191089366846040	0.0209251419826517	0.0226209252213837	0.0241970789012356	0.000181788344010285
6	6.07588284982329e-09	4.83990474594827e-06	8.92201505099236e-05	0.000449293398187711	0.00124555114495746	0.00250089175994341	0.00413824072778754	0.00604420673890497	0.00810869555494024	0.0102411142561209	0.0123735037326866	0.0144581152759619	0.0164633484684345	0.0183697457075057	0.0201666299784928	0.0218494872333051	0.0234180120740455	0.000161823060268026

==> data/pdf_n4.txt <==
-6	6.07588284982329e-09	0.00124555114495746	0.00810869555494024	0.0164633484684345	0.0234180120740455	0.000719174552450920
-5.93969849246231	8.70866244005519e-09	0.00138048193186463	0.00861009623976463	0.0171755777558008	0.0241970789012356	0.000778587032789766
-5.87939698492462	1.24369620659612e-08	0.00152844102023732	0.00913696191357814	0.0179109552699934	0.0249938000335563	0.000842667687285712
-5.81909547738693	1.76969306735568e-08	0.00169050102724538	0.00969019287182810	0.0186698295932540	0.0258082214347094	0.000911747708937230
-5.75879396984925	2.50900991001104e-08	0.00186780266019792	0.0102706948399296	0.0194525333675592	0.0266403727378168	0.000986177184152763
-5.69849246231156	3.54427646579779e-08	0.00206155694988112	0.0108793770415526	0.0202593820383419	0.0274902666735403	0.00106632566083668
-5.63819095477387	4.98854153506909e-08	0.00227304733543269	0.0115171501396869	0.0210906725828124	0.0283578985080471	0.00115258268434649
-5.57788944723618	6.99584826398109e-08	0.00250363157153958	0.0121849240505696	0.0219466822255651	0.0292432454922680	0.00124535829764643
-5.51758793969849	9.77525189251412e-08	0.00275474342705705	0.0128836056311200	0.0228276671443058	0.0301462663239203	0.00134508350277888
-5.45728643216080	1.36093166966324e-07	0.00302789414255326	0.0136140962411162	0.0237338611686831	0.0310669006237798	0.00145221068191541
-5.39698492462312	1.88784124801290e-07	0.00332467361280906	0.0143772891819661	0.0246654744753498	0.0320050684277025	0.00156721397780927
-5.33668341708543	2.60924829599940e-07	0.00364675125897531	0.0151740670145713	0.0256226922825166	0.0329606696959034	0.00169058963553969
-5.27638190954774	3.59323923680630e-07	0.00399587655393646	0.0160052987594496	0.0266056735473951	0.0339335838410090	0.00182285631011469
-5.21608040201005	4.93034880778002e-07	0.00437387916347881	0.0168718369829755	0.0276145496700479	0.0349236692763983	0.00196455534789882
-5.15577889447236	6.74046634652908e-07	0.00478266866514420	0.0177745147743086	0.0286494232072868	0.0359307629863482	0.00211625105408007
-5.09547738693467	9.18169857407676e-07	0.00522423380619300	0.0187141426183062	0.0297103666003643	0.0369546801194904	0.00227853096362707
-5.03517587939698	1.24616888950508e-06	0.00570064126193657	0.0196915051704597	0.0307974209203092	0.0379952136070786	0.00245200613956264
-4.97487437185930	1.68520044783465e-06	0.00621403385585510	0.0207073579406446	0.0319105946348447	0.0390521338075483	0.00263731153005169
-4.91457286432161	2.27063335910136e-06	0.00676662820342324	0.0217624238932308	0.0330498624009108	0.0401251881788339	0.00283510642493257
-4.85427135678392	3.04833890855258e-06	0.00736071174244830	0.0228573899718621	0.0342151638868813	0.0412141009798822	0.00304607506307295
-4.79396984924623	4.07755917109342e-06	0.00799863911401257	0.0239929035579708	0.0354064026286249	0.0423185730027757	0.00327092745445608
-4.73366834170854	5.43448108847097e-06	0.00868282785982373	0.0251695688728469	0.0366234449236051	0.0434382813368434	0.00351040049533289
-4.67336683417085	7.21666721235608e-06	0.00941575340393896	0.0263879433338223	0.0378661187672468	0.0445728791661028	0.00376525947121295
-4.61306532663317	9.54852002106460e-06	0.0101999432894570	0.0276485338758609	0.0391342128358170	0.0457219956013315	0.00403630006096505
-4.55276381909548	1.25879855153117e-05	0.0110379706438827	0.0289517932505473	0.0404274755200727	0.0468852355480236	0.00432435097584614
-4.49246231155779	1.65347332585770e-05	0.0119324468504722	0.0302981163151555	0.0417456140139177	0.0480621796114313	0.00463027738977774
-4.43216080402010	2.16400838429417e-05	0.0128860134069718	0.0316878363251261	0.0430882934622896	0.0492523840398397	0.00495498534143321
-4.37185929648241	2.82189904254091e-05	0.0139013329577688	0.0331212212439016	0.0444551361724533	0.0504553807071611	0.00529942731434161
-4.31155778894472	3.66644177464164e-05	0.0149810794905779	0.0345984700846450	0.0458457208928272	0.0516706771358698	0.00566460922774481
-4.25125628140704	4.74644988825755e-05	0.0161279276943821	0.0361197092989007	0.0472595821633904	0.0528977565612313	0.00605159909765667
-4.19095477386935	6.12228855461721e-05	0.0173445414814166	0.0376849892277373	0.0486962097416364	0.0541360780377044	0.00646153765353964
-4.13065326633166	7.86827403077211e-05	0.0186335616825097	0.0392942806313405	0.0501550481079307	0.0553850765883192	0.00689565122005506
-4.07035175879397	0.000100754846571822	0.0199975929320421	0.0409474713133903	0.0516354960540088	0.0566441633977506	0.00735526719400852
-4.01005025125628	0.000128550331948335	0.0214391897661311	0.0426443628568591	0.0531369063582133	0.0579127260497252	0.00784183246216114
-3.94974874371859	0.000163418509869652	0.0229608419653362	0.0443846674881006	0.0546585855509145	0.0591901288093041	0.00835693511397771
-3.88944723618090	0.000206990339530584	0.0245649591811767	0.0461680050862595	0.0561997937733853	0.0604757129505002	0.00890232980231230
-3.82914572864322	0.000261227981703463	0.0262538548939930	0.0479939003551117	0.0577597447332146	0.0617687971295846	0.00947996709190165
-3.76884422110553	0.000328480883615251	0.0280297297581106	0.0498617801744492	0.0593376057591413	0.0630686778043435	0.0100920271075360
-3.70854271356784	0.000411548755541514	0.0298946543988057	0.0517709711480363	0.0609324979579651	0.0643746296994423	0.0107409577479324
-3.64824120603015	0.000513751700649400	0.0318505517341612	0.0537206973649963	0.0625434964759633	0.0656859063179506	0.0114295176646058
-3.58793969849246	0.000639007623553808	0.0338991789034451	0.0557100783912227	0.0641696308669839	0.0670017404989739	0.0121608241144205
-3.52763819095477	0.000791916867967911	0.0360421088920737	0.0577381275070596	0.0658098855691274	0.0683213450212307	0.0129384056772076
-3.46733668341709	0.000977853816200105	0.0382807119514334	0.0598037502070444	0.0674632004916475	0.0696439132522999	0.0137662596834150
-3.40703517587940	0.00120306492037767	0.0406161369197448	0.0619057429769700	0.0691284717134106	0.0709686198431554	0.0146489140193510
-3.34673366834171	0.00147477232562827	0.0430492925576618	0.0640427923628799	0.0708045522939504	0.0722946214674870	0.0155914927681090
-3.28643216080402	0.00180128188900414	0.0455808290193056	0.0662134743458822	0.0724902531978391	0.0736210576051965	0.0165997849026919
-3.22613065326633	0.00219209399655217	0.0482111195858484	0.0684162540358393	0.0741843443327701	0.0749470513693392	0.0176803149754183
-3.16582914572864	0.00265801513871915	0.0509402427944767	0.0706494856960705	0.0758855557014149	0.0762717103756677	0.0188404144471807
-3.10552763819095	0.00321126772792014	0.0537679651004847	0.0729114131101905	0.0775925786667694	0.0775941276538218	0.0200882919760658
-3.04522613065327	0.00386559514114652	0.0566937242142887	0.0752001703011098	0.0793040673303607	0.0789133825990885	0.0214331006437470
-2.98492462311558	0.00463635845759783	0.0597166132582095	0.0775137826110318	0.0810186400223222	0.0802285419635477	0.0228849997485344
-2.92462311557789	0.00554062085234934	0.0628353658898644	0.0798501681500136	0.0827348809019891	0.0815386608853034	0.0244552084468222
-2.86432160804020	0.00659721512108079	0.0660483425398671	0.0822071396193118	0.0844513416673000	0.0828427839543896	0.0261560481929178
-2.80402010050251	0.00782678936999651	0.0693535179111730	0.0845824065143121	0.0861665433709228	0.0841399463138314	0.0280009706259405
-2.74371859296482	0.00925182553407040	0.0727484698857776	0.0869735777103553	0.0878789783406570	0.0854291747942351	0.0300045672985758
-2.68341708542714	0.0108966251126162	0.0762303699815141	0.0893781644332240	0.0895871122012974	0.0867094890801737	0.0321825574543600
-2.62311557788945	0.0127872563622955	0.0797959754973769	0.0917935836144517	0.0912893859947800	0.0879799029065382	0.0345517499572318
-2.56281407035176	0.0149514571928597	0.0834416234800750	0.0942171616299648	0.0929842183950685	0.0892394252829210	0.0371299754789947
-2.50251256281407	0.0174184881982981	0.0871632266373977	0.0966461384188802	0.0946700080138868	0.0904870617440062	0.0399359851762994
-2.44221105527638	0.0202189306516828	0.0909562713154410	0.0990776719775607	0.0963451357930499	0.0917218156238521	0.0429893123565654
-2.38190954773869	0.0233844249183630	0.0948158176468154	0.101508843222287	0.0980079674788067	0.0929426893518608	0.0463100940572890
-2.32160804020101	0.0269473456166206	0.0987365019656711	0.103936661212148	0.0996568561732771	0.0941486857681528	0.0499188500572965
-2.26130653266332	0.0309404109880208	0.102712541572768	0.106358068721997	0.101290144957741	0.0953388094559846	0.0538362176089233
-2.20100502512563	0.0353962253337143	0.106737741919966	0.108769948153558	0.102906169582232	0.0965120680887762	0.0580826411283737
-2.14070351758794	0.0403467550202659	0.110805506268464	0.111169127771028	0.104503261215596	0.0976674737892515	0.0626780172024824
-2.08040201005025	0.0458227404405919	0.114908847859028	0.113552388245820	0.106079749249884	0.0988040444981315	0.0676412965510565
-2.02010050251256	0.0518530484017230	0.119040404615326	0.115916469493400	0.107633964152705	0.0999208053497686	0.0729900460041003
-1.95979899497487	0.0584639716583905	0.123192456383580	0.118258077783528	0.109164240360895	0.101016790052060	0.0787399750831796
-1.89949748743719	0.0656784846644942	0.127356944693096	0.120573893103678	0.110668919208663	0.102091042267939	0.0849044333781946
-1.83919597989950	0.0735154670061536	0.131525495003008	0.122860576753837	0.112146351883131	0.103142616995709	0.0914938865390473
-1.77889447236181	0.0819889083325286	0.135689441381006	0.125114779149508	0.113594902400040	0.104170581945450	0.0985153803030503
-1.71859296482412	0.0911071108274645	0.139839853539950	0.127333147808342	0.115012950592197	0.105174018908723	0.105972003494437
-1.65829145728643	0.100871907273654	0.143967566138442	0.129512335494597	0.116398895103131	0.106152025118760	0.113862362298771
-1.59798994974874	0.111277914455773	0.148063210231657	0.131649008494435	0.117751156378278	0.107103714598346	0.122180079267178
-1.53768844221106	0.122311842934910	0.152117246739377	0.133739854994064	0.119068179645957	0.108028219492581	0.130913331378210
-1.47738693467337	0.133951885013261	0.156120001779277	0.135781593531755	0.120348437880310	0.108924691383737	0.140044442017305
-1.41708542713568	0.146167202914151	0.160061703695387	0.137770981494000	0.121590434738360	0.109792302585417	0.149549541869515
-1.35678391959799	0.158917538760056	0.163932521594406	0.139704823625393	0.122792707463307	0.110630247413271	0.159398313414341
-1.29648241206030	0.172152966790163	0.167722605186453	0.141579980521272	0.123953829746225	0.111437743429541	0.169553832927633
-1.23618090452261	0.185813806390214	0.171422125711958	0.143393377071805	0.125072414538343	0.112214032658747	0.179972522615070
-1.17587939698492	0.199830711907124	0.175021317723066	0.145142010825915	0.126147116806168	0.112958382771883	0.190604223722018
-1.11557788944724	0.214124951912114	0.178510521476126	0.146822960243387	0.127176636221820	0.113670088236521	0.201392399201474
-1.05527638190955	0.228608886611094	0.181880225681903	0.148433392803538	0.128159719781042	0.114348471430316	0.212274471810897
-0.994974874371859	0.243186647560495	0.185121110352022	0.149970572939070	0.129095164341541	0.114992883715436	0.223182300405290
-0.934673366834171	0.257755018839801	0.188224089474145	0.151431869764057	0.129981819074449	0.115602706471550	0.234042793772452
-0.874371859296482	0.272204513493222	0.191180353244420	0.152814764565609	0.130818587821935	0.116177352085062	0.244778657708778
-0.814070351758794	0.286420633538989	0.193981409584014	0.154116858029368	0.131604431354204	0.116716264892379	0.255309267267442
-0.753768844221106	0.300285296329331	0.196619124667084	0.155335877169880	0.132338369519384	0.117218922075100	0.265551652343858
-0.693467336683417	0.313678404712268	0.199085762190327	0.156469681937846	0.133019483280081	0.117684834505099	0.275421581122355
-0.633165829145729	0.326479533486863	0.201374021119387	0.157516271477378	0.133646916630672	0.118113547537600	0.284834722522053
-0.572864321608040	0.338569700242465	0.203477071654787	0.158473790007676	0.134219878389752	0.118504641750433	0.293707865775954
-0.512562814070352	0.349833185004391	0.205388589169723	0.159340532304932	0.134737643862469	0.118857733627800	0.301960172774666
-0.452261306532663	0.360159360329658	0.207102785883886	0.160114948761789	0.135199556367865	0.119172476186981	0.309514436911420
-0.391959798994975	0.369444491736897	0.208614440051438	0.160795650003368	0.135605028626714	0.119448559546551	0.316298320967240
-0.331658291457286	0.377593467712415	0.209918922457196	0.161381411040598	0.135953544005764	0.119685711434812	0.322245546140903
-0.271356783919598	0.384521419069932	0.211012220032922	0.161871174943481	0.136244657614666	0.119883697637253	0.327297004699086
-0.211055276381910	0.390155189174010	0.211890956425103	0.162264056018880	0.136477997252363	0.120042322382031	0.331401769910820
-0.150753768844221	0.394434619442385	0.212552409366715	0.162559342479442	0.136653264200096	0.120161428662574	0.334517978920500
-0.0904522613065327	0.397313618552716	0.212994524727884	0.162756498592415	0.136770233858672	0.120240898496554	0.336613566959019
-0.0301507537688442	0.398760988785083	0.213215927143945	0.162855166299269	0.136828756228089	0.120280653120654	0.337666834718149
0.0301507537688442	0.398760988785083	0.213215927143945	0.162855166299269	0.136828756228089	0.120280653120654	0.337666834718149
0.0904522613065327	0.397313618552716	0.212994524727884	0.162756498592415	0.136770233858672	0.120240898496554	0.336613566959019
0.150753768844221	0.394434619442385	0.212552409366715	0.162559342479442	0.136653264200096	0.120161428662574	0.334517978920500
0.211055276381910	0.390155189174010	0.211890956425103	0.162264056018880	0.136477997252363	0.120042322382031	0.331401769910820
0.271356783919598	0.384521419069932	0.211012220032922	0.161871174943481	0.136244657614666	0.119883697637253	0.327297004699086
0.331658291457286	0.377593467712415	0.209918922457196	0.161381411040598	0.135953544005764	0.119685711434812	0.322245546140903
0.391959798994975	0.369444491736897	0.208614440051438	0.160795650003368	0.135605028626714	0.119448559546551	0.316298320967240
0.452261306532663	0.360159360329658	0.207102785883886	0.160114948761789	0.135199556367865	0.119172476186981	0.309514436911420
0.512562814070352	0.349833185004391	0.205388589169723	0.159340532304932	0.134737643862469	0.118857733627800	0.301960172774666
0.572864321608040	0.338569700242465	0.203477071654787	0.158473790007676	0.134219878389752	0.118504641750433	0.293707865775954
0.633165829145729	0.326479533486863	0.201374021119387	0.157516271477378	0.133646916630672	0.118113547537600	0.284834722522053
0.693467336683417	0.313678404712268	0.199085762190327	0.156469681937846	0.133019483280081	0.117684834505099	0.275421581122355
0.753768844221106	0.300285296329331	0.196619124667084	0.155335877169880	0.132338369519384	0.117218922075100	0.265551652343858
0.814070351758794	0.286420633538989	0.193981409584014	0.154116858029368	0.131604431354204	0.116716264892379	0.255309267267442
0.874371859296482	0.272204513493222	0.191180353244420	0.152814764565609	0.130818587821935	0.116177352085062	0.244778657708778
0.934673366834171	0.257755018839801	0.188224089474145	0.151431869764057	0.129981819074449	0.115602706471550	0.234042793772452
0.994974874371859	0.243186647560495	0.185121110352022	0.149970572939070	0.129095164341541	0.114992883715436	0.223182300405290
1.05527638190955	0.228608886611094	0.181880225681903	0.148433392803538	0.128159719781042	0.114348471430316	0.212274471810897
1.11557788944724	0.214124951912114	0.178510521476126	0.146822960243387	0.127176636221820	0.113670088236521	0.201392399201474
1.17587939698492	0.199830711907124	0.175021317723066	0.145142010825915	0.126147116806168	0.112958382771883	0.190604223722018
1.23618090452261	0.185813806390214	0.171422125711958	0.143393377071805	0.125072414538343	0.112214032658747	0.179972522615070
1.29648241206030	0.172152966790163	0.167722605186453	0.141579980521272	0.123953829746225	0.111437743429541	0.169553832927633
1.35678391959799	0.158917538760056	0.163932521594406	0.139704823625393	0.122792707463307	0.110630247413271	0.159398313414341
1.41708542713568	0.146167202914151	0.160061703695387	0.137770981494000	0.121590434738360	0.109792302585417	0.149549541869515
1.47738693467337	0.133951885013261	0.156120001779277	0.135781593531755	0.120348437880310	0.108924691383737	0.140044442017305
1.53768844221106	0.122311842934910	0.152117246739377	0.133739854994064	0.119068179645957	0.108028219492581	0.130913331378210
1.59798994974874	0.111277914455773	0.148063210231657	0.131649008494435	0.117751156378278	0.107103714598346	0.122180079267178
1.65829145728643	0.100871907273654	0.143967566138442	0.129512335494597	0.116398895103131	0.106152025118760	0.113862362298771
1.71859296482412	0.0911071108274645	0.139839853539950	0.127333147808342	0.115012950592197	0.105174018908723	0.105972003494437
1.77889447236181	0.0819889083325286	0.135689441381006	0.125114779149508	0.113594902400040	0.104170581945450	0.0985153803030503
1.83919597989950	0.0735154670061536	0.131525495003008	0.122860576753837	0.112146351883131	0.103142616995709	0.0914938865390473
1.89949748743719	0.0656784846644942	0.127356944693096	0.120573893103678	0.110668919208663	0.102091042267939	0.0849044333781946
1.95979899497487	0.0584639716583905	0.123192456383580	0.118258077783528	0.109164240360895	0.101016790052060	0.0787399750831796
2.02010050251256	0.0518530484017230	0.119040404615326	0.115916469493400	0.107633964152705	0.0999208053497686	0.0729900460041003
2.08040201005025	0.0458227404405919	0.114908847859028	0.113552388245820	0.106079749249884	0.0988040444981315	0.0676412965510565
2.14070351758794	0.0403467550202659	0.110805506268464	0.111169127771028	0.104503261215596	0.0976674737892515	0.0626780172024824
2.20100502512563	0.0353962253337143	0.106737741919966	0.108769948153558	0.102906169582232	0.0965120680887762	0.0580826411283737
2.26130653266332	0.0309404109880208	0.102712541572768	0.106358068721997	0.101290144957741	0.0953388094559846	0.0538362176089233
2.32160804020101	0.0269473456166206	0.0987365019656711	0.103936661212148	0.0996568561732771	0.0941486857681528	0.0499188500572965
2.38190954773869	0.0233844249183630	0.0948158176468154	0.101508843222287	0.0980079674788067	0.0929426893518608	0.0463100940572890
2.44221105527638	0.0202189306516828	0.0909562713154410	0.0990776719775607	0.0963451357930499	0.0917218156238521	0.0429893123565654
2.50251256281407	0.0174184881982981	0.0871632266373977	0.0966461384188802	0.0946700080138868	0.0904870617440062	0.0399359851762994
2.56281407035176	0.0149514571928597	0.0834416234800750	0.0942171616299648	0.0929842183950685	0.0892394252829210	0.0371299754789947
2.62311557788945	0.0127872563622955	0.0797959754973769	0.0917935836144517	0.0912893859947800	0.0879799029065382	0.0345517499572318
2.68341708542714	0.0108966251126162	0.0762303699815141	0.0893781644332240	0.0895871122012974	0.0867094890801737	0.0321825574543600
2.74371859296482	0.00925182553407040	0.0727484698857776	0.0869735777103553	0.0878789783406570	0.0854291747942351	0.0300045672985758
2.80402010050251	0.00782678936999651	0.0693535179111730	0.0845824065143121	0.0861665433709228	0.0841399463138314	0.0280009706259405
2.86432160804020	0.00659721512108079	0.0660483425398671	0.0822071396193118	0.0844513416673000	0.0828427839543896	0.0261560481929178
2.92462311557789	0.00554062085234934	0.0628353658898644	0.0798501681500136	0.0827348809019891	0.0815386608853034	0.0244552084468222
2.98492462311558	0.00463635845759783	0.0597166132582095	0.0775137826110318	0.0810186400223222	0.0802285419635477	0.0228849997485344
3.04522613065327	0.00386559514114652	0.0566937242142887	0.0752001703011098	0.0793040673303607	0.0789133825990885	0.0214331006437470
3.10552763819095	0.00321126772792014	0.0537679651004847	0.0729114131101905	0.0775925786667694	0.0775941276538218	0.0200882919760658
3.16582914572864	0.00265801513871915	0.0509402427944767	0.0706494856960705	0.0758855557014149	0.0762717103756677	0.0188404144471807
3.22613065326633	0.00219209399655217	0.0482111195858484	0.0684162540358393	0.0741843443327701	0.0749470513693392	0.0176803149754183
3.28643216080402	0.00180128188900414	0.0455808290193056	0.0662134743458822	0.0724902531978391	0.0736210576051965	0.0165997849026919
3.34673366834171	0.00147477232562827	0.0430492925576618	0.0640427923628799	0.0708045522939504	0.0722946214674870	0.0155914927681090
3.40703517587940	0.00120306492037767	0.0406161369197448	0.0619057429769700	0.0691284717134106	0.0709686198431554	0.0146489140193510
3.46733668341709	0.000977853816200105	0.0382807119514334	0.0598037502070444	0.0674632004916475	0.0696439132522999	0.0137662596834150
3.52763819095477	0.000791916867967911	0.0360421088920737	0.0577381275070596	0.0658098855691274	0.0683213450212307	0.0129384056772076
3.58793969849246	0.000639007623553808	0.0338991789034451	0.0557100783912227	0.0641696308669839	0.0670017404989739	0.0121608241144205
3.64824120603015	0.000513751700649400	0.0318505517341612	0.0537206973649963	0.0625434964759633	0.0656859063179506	0.0114295176646058
3.70854271356784	0.000411548755541514	0.0298946543988057	0.0517709711480363	0.0609324979579651	0.0643746296994423	0.0107409577479324
3.76884422110553	0.000328480883615251	0.0280297297581106	0.0498617801744492	0.0593376057591413	0.0630686778043435	0.0100920271075360
3.82914572864322	0.000261227981703463	0.0262538548939930	0.0479939003551117	0.0577597447332146	0.0617687971295846	0.00947996709190165
3.88944723618090	0.000206990339530584	0.0245649591811767	0.0461680050862595	0.0561997937733853	0.0604757129505002	0.00890232980231230
3.94974874371859	0.000163418509869652	0.0229608419653362	0.0443846674881006	0.0546585855509145	0.0591901288093041	0.00835693511397771
4.01005025125628	0.000128550331948335	0.0214391897661311	0.0426443628568591	0.0531369063582133	0.0579127260497252	0.00784183246216114
4.07035175879397	0.000100754846571822	0.0199975929320421	0.0409474713133903	0.0516354960540088	0.0566441633977506	0.00735526719400852
4.13065326633166	7.86827403077211e-05	0.0186335616825097	0.0392942806313405	0.0501550481079307	0.0553850765883192	0.00689565122005506
4.19095477386935	6.12228855461721e-05	0.0173445414814166	0.0376849892277373	0.0486962097416364	0.0541360780377044	0.00646153765353964
4.25125628140704	4.74644988825755e-05	0.0161279276943821	0.0361197092989007	0.0472595821633904	0.0528977565612313	0.00605159909765667
4.31155778894472	3.66644177464164e-05	0.0149810794905779	0.0345984700846450	0.0458457208928272	0.0516706771358698	0.00566460922774481
4.37185929648241	2.82189904254091e-05	0.0139013329577688	0.0331212212439016	0.0444551361724533	0.0504553807071611	0.00529942731434161
4.43216080402010	2.16400838429417e-05	0.0128860134069718	0.0316878363251261	0.0430882934622896	0.0492523840398397	0.00495498534143321
4.49246231155779	1.65347332585770e-05	0.0119324468504722	0.0302981163151555	0.0417456140139177	0.0480621796114313	0.00463027738977774
4.55276381909548	1.25879855153117e-05	0.0110379706438827	0.0289517932505473	0.0404274755200727	0.0468852355480236	0.00432435097584614
4.61306532663317	9.54852002106460e-06	0.0101999432894570	0.0276485338758609	0.0391342128358170	0.0457219956013315	0.00403630006096505
4.67336683417085	7.21666721235608e-06	0.00941575340393896	0.0263879433338223	0.0378661187672468	0.0445728791661028	0.00376525947121295
4.73366834170854	5.43448108847097e-06	0.00868282785982373	0.0251695688728469	0.0366234449236051	0.0434382813368434	0.00351040049533289
4.79396984924623	4.07755917109342e-06	0.00799863911401257	0.0239929035579708	0.0354064026286249	0.0423185730027757	0.00327092745445608
4.85427135678392	3.04833890855258e-06	0.00736071174244830	0.0228573899718621	0.0342151638868813	0.0412141009798822	0.00304607506307295
4.91457286432161	2.27063335910136e-06	0.00676662820342324	0.0217624238932308	0.0330498624009108	0.0401251881788339	0.00283510642493257
4.97487437185930	1.68520044783465e-06	0.00621403385585510	0.0207073579406446	0.0319105946348447	0.0390521338075483	0.00263731153005169
5.03517587939698	1.24616888950508e-06	0.00570064126193657	0.0196915051704597	0.0307974209203092	0.0379952136070786	0.00245200613956264
5.09547738693467	9.18169857407676e-07	0.00522423380619300	0.0187141426183062	0.0297103666003643	0.0369546801194904	0.00227853096362707
5.15577889447236	6.74046634652908e-07	0.00478266866514420	0.0177745147743086	0.0286494232072868	0.0359307629863482	0.00211625105408007
5.21608040201005	4.93034880778002e-07	0.00437387916347881	0.0168718369829755	0.0276145496700479	0.0349236692763983	0.00196455534789882
5.27638190954774	3.59323923680630e-07	0.00399587655393646	0.0160052987594496	0.0266056735473951	0.0339335838410090	0.00182285631011469
5.33668341708543	2.60924829599940e-07	0.00364675125897531	0.0151740670145713	0.0256226922825166	0.0329606696959034	0.00169058963553969
5.39698492462312	1.88784124801290e-07	0.00332467361280906	0.0143772891819661	0.0246654744753498	0.0320050684277025	0.00156721397780927
5.45728643216080	1.36093166966324e-07	0.00302789414255326	0.0136140962411162	0.0237338611686831	0.0310669006237798	0.00145221068191541
5.51758793969849	9.77525189251412e-08	0.00275474342705705	0.0128836056311200	0.0228276671443058	0.0301462663239203	0.00134508350277888
5.57788944723618	6.99584826398109e-08	0.00250363157153958	0.0121849240505696	0.0219466822255651	0.0292432454922680	0.00124535829764643
5.63819095477387	4.98854153506909e-08	0.00227304733543269	0.0115171501396869	0.0210906725828124	0.0283578985080471	0.00115258268434649
5.69849246231156	3.54427646579779e-08	0.00206155694988112	0.0108793770415526	0.0202593820383419	0.0274902666735403	0.00106632566083668
5.75879396984925	2.50900991001104e-08	0.00186780266019792	0.0102706948399296	0.0194525333675592	0.0266403727378168	0.000986177184152763
5.81909547738693	1.76969306735568e-08	0.00169050102724538	0.00969019287182810	0.0186698295932540	0.0258082214347094	0.000911747708937230
5.87939698492462	1.24369620659612e-08	0.00152844102023732	0.00913696191357814	0.0179109552699934	0.0249938000335563	0.000842667687285712
5.93969849246231	8.70866244005519e-09	0.00138048193186463	0.00861009623976463	0.0171755777558008	0.0241970789012356	0.000778587032789766
6	6.07588284982329e-09	0.00124555114495746	0.00810869555494024	0.0164633484684345	0.0234180120740455	0.000719174552450920

==> data/sens_L0_lsd_M64.txt <==
2	0.733415686844768	0.734041431542661
4	0.406510665943292	0.408284466479784
6	0.366458005709598	0.365811845501438
8	0.344994615908954	0.344498608255080
10	0.337187722760797	0.334502216486035
12	0.333882608287994	0.329232895250683
14	0.330274103629967	0.326816375629170
16	0.329883018621438	0.326336545404495
18	0.329268863568471	0.327495469859811
20	0.330223194869883	0.329259539965533

==> data/sens_L0_lsd_M8.txt <==
2	0.447423009633771	0.358145537821163
4	0.454903173078377	0.348539763215899
6	0.448987314469558	0.350845934331156
8	0.455782717694153	0.345270773564876
10	0.456861927675440	0.345469892607021
12	0.455658173009974	0.345974797158390
14	0.455513928341133	0.343866675984764
16	0.455721789488382	0.343271753007727
18	0.454883913809633	0.342464897494586
20	0.454017422538198	0.341667395384429

==> data/sens_L0_state_M64.txt <==
2	2	2
4	3.71700000000000	3.75600000000000
6	4.27500000000000	4.36900000000000
8	5.13400000000000	5.20250000000000
10	5.58950000000000	5.77750000000000
12	5.79900000000000	6.14700000000000
14	6.03450000000000	6.48550000000000
16	6.17500000000000	6.75900000000000
18	6.32100000000000	6.93150000000000
20	6.32500000000000	6.95000000000000

==> data/sens_L0_state_M8.txt <==
2	2	2
4	2.85350000000000	2.99350000000000
6	3.30750000000000	3.75600000000000
8	3.70450000000000	3.89350000000000
10	3.69100000000000	3.91850000000000
12	3.76200000000000	4.05550000000000
14	3.80550000000000	4.14150000000000
16	3.80550000000000	4.15000000000000
18	3.88100000000000	4.27450000000000
20	4.07100000000000	4.48550000000000

==> data/sens_merge_eta_lsd_M64.txt <==
0	0.336522137210142	0.33495993620899	0.335744906245436	0.334930313825073	0.334965809170547	0.334923641446922	0.333920396814283	0.334929191738763	0.333389717539412	0.334942550506484
0.1	0.338029232330748	0.33423452488181	0.337241838224603	0.334218800491857	0.33657250573345	0.334184280238701	0.335974062863134	0.334204592986087	0.335419519968576	0.334197686734426
0.2	0.338148221237746	0.334049379051155	0.337430821710042	0.334047807830095	0.336794511916113	0.334043452646433	0.335995074477144	0.334065270923895	0.335266318695263	0.334086384448372
0.3	0.338957495345958	0.335278299946754	0.338437060940479	0.335315183384778	0.337633464382514	0.335324800704046	0.337124484342582	0.335380461872338	0.336765202508799	0.335385749202712
0.4	0.342939034074083	0.339211729230151	0.342630789933935	0.339233507527989	0.342416489409557	0.339150711172579	0.342231932301353	0.339119307414346	0.342157442092696	0.339074411006449
0.5	0.349904617476797	0.346786078409838	0.349909695777004	0.346726248859079	0.349883637429486	0.346757659167431	0.349760061707324	0.346740292515756	0.349833586529328	0.346712794250855
0.6	0.358712459896276	0.355073505769775	0.358724224893805	0.355079686936434	0.358676599658377	0.355202743787137	0.358364254821258	0.355036731059412	0.35849531790567	0.355091679668859
0.7	0.367545806671093	0.363941575522609	0.367568245591374	0.363918940700517	0.367442153637169	0.363837099531434	0.367287267890753	0.363745508229832	0.367053515022592	0.363565767159583
0.8	0.372872762599492	0.369973721339686	0.372895149092434	0.369883913702047	0.372622435874608	0.369629241203394	0.372413180465908	0.36957353991192	0.372193596933105	0.369353683734138
0.9	0.382092520113853	0.380035987778973	0.382001246846423	0.379913015864051	0.381812017741065	0.3795832905629	0.381538098480613	0.379486777555384	0.381249172735178	0.379148571340422
1	0.397105322082748	0.395390335497426	0.39676647644619	0.395116400137203	0.396643969153631	0.394903758177414	0.396303035699831	0.394406036117084	0.396069468021019	0.394136529549475


==> data/sens_merge_eta_lsd_M8.txt <==
0	0.468544081338590	0.378364372427264	0.469616175056232	0.378364396813816	0.470864278234509	0.378363543654674	0.472174324016386	0.378363584478597	0.473431130999105	0.378363630952781
0.100000000000000	0.463065451415477	0.356815850244286	0.463026049731635	0.356829469179174	0.463118679058214	0.356827075856499	0.463271099769934	0.356809434521370	0.463388654422173	0.356812387978987
0.200000000000000	0.460294037902310	0.349863524457988	0.460208416275909	0.349869082762169	0.460289474770997	0.349863052245136	0.460290717029016	0.349858829768282	0.460361151568761	0.349849063685955
0.300000000000000	0.452818187386986	0.341415931791163	0.452826928485926	0.341411209636003	0.452969507426277	0.341423936058091	0.452839748854361	0.341448372272223	0.452849555077855	0.341446211034546
0.400000000000000	0.448742167065168	0.337426634245765	0.448839163469066	0.337417334199450	0.448755856728531	0.337431554794368	0.448802213290151	0.337420819057647	0.448865714916901	0.337416590873400
0.500000000000000	0.447806170556953	0.336332294129185	0.447798509306151	0.336331072401955	0.447872302981257	0.336336821878329	0.447913469034705	0.336333612986297	0.448078041929298	0.336333425128809
0.600000000000000	0.447429789629837	0.336287567916415	0.447413479207244	0.336296953571527	0.447379448058990	0.336309006549772	0.447414406473897	0.336299594416121	0.447401364524404	0.336307369048242
0.700000000000000	0.447011575046070	0.336840392152095	0.447032515846602	0.336841524876115	0.447005830864995	0.336839796144731	0.446987297023817	0.336841514644892	0.447012778196996	0.336854344814064
0.800000000000000	0.446687564952021	0.337679705617142	0.446625195785515	0.337682349533430	0.446695491010400	0.337686582231908	0.446605656959894	0.337685159737835	0.446583849085505	0.337692575494125
0.900000000000000	0.446343607680898	0.338925090954104	0.446325782958723	0.338924989488878	0.446316027884590	0.338933726076197	0.446236901974742	0.338926225336033	0.446303333754806	0.338920805077951
1	0.446082035649015	0.339918624146120	0.446042534496089	0.339915965659389	0.446077597715761	0.339921538640929	0.446035978922897	0.339914849674903	0.446053718184965	0.339912732611929

==> data/sens_merge_eta_state_M64.txt <==
0	7.2245	9.946	7.698	9.9955	8.2905	9.9985	9.079	9.9995	9.9295	9.9995
0.1	5.8305	7.1655	6.0225	7.1795	6.2655	7.1835	6.5005	7.1845	6.587	7.1885
0.2	5.4885	6.137	5.6275	6.142	5.7725	6.1495	5.89	6.149	5.9455	6.1485
0.3	5.2725	5.4525	5.3465	5.4595	5.416	5.461	5.4535	5.463	5.4695	5.464
0.4	4.9405	4.9445	4.964	4.949	4.9765	4.95	4.983	4.951	4.985	4.952
0.5	4.611	4.588	4.6145	4.5915	4.6185	4.592	4.6205	4.5945	4.618	4.5945
0.6	4.306	4.288	4.3065	4.288	4.31	4.2915	4.3115	4.295	4.3075	4.293
0.7	4.0415	4.0365	4.043	4.037	4.044	4.038	4.044	4.0385	4.047	4.042
0.8	3.9325	3.93	3.9325	3.931	3.934	3.933	3.9345	3.9335	3.9355	3.935
0.9	3.8055	3.799	3.8075	3.8005	3.808	3.8025	3.809	3.8035	3.81	3.8065
1	3.623	3.61	3.6245	3.6115	3.6255	3.614	3.629	3.618	3.6285	3.62


==> data/sens_merge_eta_state_M8.txt <==
0	9.73950000000000	10	9.91500000000000	10	9.98550000000000	10	9.99850000000000	10	9.99950000000000	10
0.100000000000000	4.81600000000000	5.35500000000000	4.81800000000000	5.35600000000000	4.81950000000000	5.35550000000000	4.81500000000000	5.35550000000000	4.80300000000000	5.35550000000000
0.200000000000000	4.07850000000000	4.42350000000000	4.09000000000000	4.42350000000000	4.09500000000000	4.42300000000000	4.09350000000000	4.42250000000000	4.08550000000000	4.42250000000000
0.300000000000000	3.31050000000000	3.52400000000000	3.31150000000000	3.52400000000000	3.31550000000000	3.52400000000000	3.31000000000000	3.52450000000000	3.30400000000000	3.52400000000000
0.400000000000000	2.96650000000000	3.16350000000000	2.97250000000000	3.16450000000000	2.97450000000000	3.16450000000000	2.97300000000000	3.16450000000000	2.97200000000000	3.16450000000000
0.500000000000000	2.86050000000000	3.04500000000000	2.86550000000000	3.04500000000000	2.86500000000000	3.04450000000000	2.86000000000000	3.04450000000000	2.86000000000000	3.04400000000000
0.600000000000000	2.78750000000000	2.99900000000000	2.78850000000000	2.99900000000000	2.78500000000000	2.99900000000000	2.78050000000000	2.99900000000000	2.77550000000000	2.99900000000000
0.700000000000000	2.68800000000000	2.95150000000000	2.68800000000000	2.95150000000000	2.68600000000000	2.95100000000000	2.68100000000000	2.95100000000000	2.67700000000000	2.95100000000000
0.800000000000000	2.61400000000000	2.89650000000000	2.61100000000000	2.89650000000000	2.60700000000000	2.89650000000000	2.60250000000000	2.89650000000000	2.59500000000000	2.89600000000000
0.900000000000000	2.54200000000000	2.84150000000000	2.54100000000000	2.84150000000000	2.53650000000000	2.84150000000000	2.52950000000000	2.84150000000000	2.52500000000000	2.84150000000000
1	2.46450000000000	2.78450000000000	2.46500000000000	2.78450000000000	2.46150000000000	2.78400000000000	2.45450000000000	2.78400000000000	2.44850000000000	2.78400000000000

==> data/snr_lambda_M64Nn32.txt <==
0.100000000000000	3.84082709587047	6.93342506528186	3.67383704935217	6.91564963548109
0.215443469003188	4.31838121688093	7.12004905124769	3.78380936775484	7.05738285951790
0.464158883361278	5.02655687492864	7.26053677178516	3.90673094238869	7.21592656788109
1	6.15880936775484	7.40724075777901	3.98284511396508	7.46397169877126
2.15443469003188	7.83671024958516	7.41244935737641	4.04945585895696	7.83648595480911
4.64158883361278	10.0995672326331	7.39731812325330	4.08546690442889	8.33633411782784
10	12.8243087896043	7.40929926032187	4.11283698388376	9.27449283976297

==> data/state_M64Nn1.txt <==
1	0.398107170553497	0.00264635287126350	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
2	0.398107170553497	0.185134592646515	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.604113026100636	0.462162015891153	0.324887510498449	0.487273971105458
3	6.49412321965392	6.11620497821004	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
4	8.36025058162344	7.04379659357310	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
5	8.36025058162344	2.59974292112954	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
6	8.36025058162344	3.67827114260633	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
7	8.36025058162344	9.42229899888540	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
8	8.36025058162344	1.50964685426749	0.399162407389345	0.360842343390047	0.442297060392413	6.55561114454000	6.78196054044112	6.96481561539278	0.464066746631320	7.12618229002420
9	8.36025058162344	2.27499070751430	5.93184256009333	6.20067320231121	0.442297060392413	6.55561114454000	6.78196054044112	6.96481561539278	0.464066746631320	7.12618229002420
10	5.49885529327018	2.94105928748642	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
11	0.398107170553497	1.10066676305601	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
12	0.398107170553497	0.110316163954803	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
13	0.398107170553497	0.164738894111399	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
14	0.398107170553497	0.807544314080276	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
15	0.398107170553497	0.0528202002412705	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
16	0.398107170553497	0.202042995026818	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
17	0.398107170553497	0.142681309423864	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
18	0.398107170553497	0.223369309904992	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
19	0.398107170553497	0.387750810482189	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
20	0.398107170553497	0.463781999307646	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
21	0.398107170553497	0.751818034597893	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
22	0.398107170553497	0.540856771372042	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
23	0.398107170553497	0.357106830542685	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
24	0.398107170553497	0.00664807186187240	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
25	0.398107170553497	0.222830569506076	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
26	0.398107170553497	0.0324185375521251	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
27	0.398107170553497	0.0402242309168048	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
28	0.398107170553497	0.170453438474876	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
29	0.398107170553497	0.331568317737108	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
30	0.398107170553497	0.112055864031640	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
31	0.398107170553497	0.508497304911783	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
32	0.398107170553497	0.219324670893393	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
33	0.398107170553497	0.0558242537410507	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
34	0.398107170553497	0.0290407085418174	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
35	0.398107170553497	0.0121253392567682	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
36	0.398107170553497	0.217703929429832	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
37	5.37444680247221	0.551160810851899	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
38	8.36025058162344	0.00707380668615890	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
39	4.87681283928034	1.44863389094222	0.399162407389345	0.360842343390047	0.442297060392413	0.405482038823732	0.362371069480107	0.462162015891153	0.464066746631320	0.487273971105458
40	0.398107170553497	0.139018072636886	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
41	0.398107170553497	0.0460728832772397	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
42	0.398107170553497	0.214138302831173	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
43	0.398107170553497	2.33588488326500	5.93184256009333	6.20067320231121	0.442297060392413	0.405482038823732	0.604113026100636	0.462162015891153	0.464066746631320	0.487273971105458
44	0.398107170553497	0.0915603328417652	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
45	0.398107170553497	0.0152077947426733	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
46	0.398107170553497	0.545915395685399	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
47	0.398107170553497	0.323478897071884	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
48	0.398107170553497	0.253446287388639	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
49	0.398107170553497	0.834815197992097	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
50	0.398107170553497	0.0941046213062747	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
51	0.398107170553497	0.523196704661210	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.604113026100636	0.462162015891153	0.464066746631320	0.487273971105458
52	3.88154491289660	2.96271038642156	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
53	3.01068547731082	3.12068206325049	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
54	0.398107170553497	0.000550314497687364	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
55	0.398107170553497	0.00319004474040360	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
56	0.398107170553497	0.862603959858489	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
57	0.398107170553497	0.216943364467525	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
58	0.398107170553497	0.0285595939489227	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
59	0.398107170553497	0.430266251122005	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
60	0.398107170553497	0.0301120393869145	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
61	0.398107170553497	0.107859694330651	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
62	0.398107170553497	0.457505807679934	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
63	0.398107170553497	1.64245024588932	0.399162407389345	0.360842343390047	0.442297060392413	0.405482038823732	0.362371069480107	0.462162015891153	0.464066746631320	0.487273971105458
64	0.398107170553497	0.0629430626530763	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
65	1.14455811534130	0.995008866840724	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.462162015891153	0.464066746631320	0.341949292783886
66	5.12562982087628	0.834647070699989	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
67	0.398107170553497	0.0499353331085845	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
68	0.398107170553497	0.00888743552355406	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
69	0.398107170553497	0.133438631104143	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
70	0.398107170553497	0.0445783373562038	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
71	0.398107170553497	0.517184390338870	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.487273971105458
72	2.01541755092708	0.909410489617443	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.604113026100636	0.462162015891153	0.464066746631320	0.487273971105458
73	8.36025058162344	36.0300014154852	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
74	8.36025058162344	4.16439065624165	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
75	8.36025058162344	5.13323383757908	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
76	8.36025058162344	10.7576767902587	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
77	8.36025058162344	15.1091428449240	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
78	8.36025058162344	7.79404960206391	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
79	8.36025058162344	6.00414540789939	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	6.96481561539278	6.73301232747718	7.12618229002420
80	0.398107170553497	0.0485320490879628	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
81	0.398107170553497	1.04741743339999	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
82	0.398107170553497	0.617314468511752	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
83	0.398107170553497	0.635946228692732	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
84	0.398107170553497	1.65741757170688	0.399162407389345	0.360842343390047	0.442297060392413	0.405482038823732	0.362371069480107	0.462162015891153	0.464066746631320	0.487273971105458
85	0.398107170553497	0.0976934534964282	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
86	0.398107170553497	1.32906423662925	0.399162407389345	0.360842343390047	0.442297060392413	0.405482038823732	0.362371069480107	0.462162015891153	0.464066746631320	0.487273971105458
87	4.50358736688644	0.349278476094554	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.604113026100636	0.462162015891153	0.464066746631320	0.487273971105458
88	8.36025058162344	10.4666947618756	5.93184256009333	6.20067320231121	7.33807243412478	6.55561114454000	6.78196054044112	7.56770202519836	6.73301232747718	7.12618229002420
89	0.398107170553497	0.132289490533675	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
90	0.398107170553497	1.02077696970383	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
91	0.398107170553497	0.137986457806064	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
92	0.398107170553497	1.14881614127974	0.399162407389345	0.360842343390047	0.442297060392413	0.405482038823732	0.362371069480107	0.462162015891153	0.464066746631320	0.487273971105458
93	0.398107170553497	0.756894069945259	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
94	0.398107170553497	0.502633525776045	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.464066746631320	0.341949292783886
95	0.398107170553497	0.0731074686421736	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
96	0.398107170553497	0.183599316198855	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
97	0.398107170553497	0.0992298573921074	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
98	0.398107170553497	0.00195139266220215	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.317001171856712	0.324887510498449	0.341949292783886
99	0.895741133745369	1.67230711784097	0.399162407389345	0.360842343390047	0.442297060392413	0.405482038823732	0.362371069480107	0.462162015891153	0.464066746631320	0.487273971105458
100	0.398107170553497	0.972881213136106	0.399162407389345	0.360842343390047	0.324538774648741	0.405482038823732	0.362371069480107	0.462162015891153	0.464066746631320	0.341949292783886

==> data/state_M64Nn16.txt <==
1	0.398107170553497	0.286640451295054	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
2	0.398107170553497	0.334795793392306	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
3	0.398107170553497	0.544508984701420	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
4	0.398107170553497	0.224626266336472	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
5	0.398107170553497	0.341428652243383	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
6	0.398107170553497	0.473387465684835	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
7	5.37444680247221	3.81673348707272	6.62033378591853	2.52260717113232	3.13115829945870	6.63244169521429	2.56162475592580	5.08515261071008	3.19322612569573	5.08042041254702
8	8.36025058162344	12.6793539874584	6.62033378591853	8.25669501530999	10.3345315574914	6.63244169521429	8.29511908948784	9.85471576166073	10.4360310119695	10.3813995393752
9	4.87681283928034	4.00751637468675	6.62033378591853	2.52260717113232	3.13115829945870	6.63244169521429	2.56162475592580	3.29026435705209	3.19322612569573	3.26441138220705
10	0.398107170553497	0.310993176043513	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
11	0.398107170553497	0.413184106046570	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
12	0.398107170553497	0.461470248027650	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
13	0.398107170553497	0.542728017635824	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
14	0.398107170553497	0.495091183547087	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
15	0.398107170553497	0.478065158173111	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
16	0.398107170553497	0.338544241066739	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
17	0.398107170553497	0.353414972852023	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
18	0.398107170553497	0.443042400721278	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
19	0.398107170553497	0.499797231821529	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
20	0.398107170553497	0.412439819182626	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
21	0.398107170553497	0.428049225205503	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
22	3.88154491289660	2.91293869912965	6.62033378591853	2.52260717113232	3.13115829945870	6.63244169521429	2.56162475592580	3.29026435705209	3.19322612569573	3.26441138220705
23	3.01068547731082	2.44564637551325	6.62033378591853	2.52260717113232	3.13115829945870	6.63244169521429	2.56162475592580	3.29026435705209	3.19322612569573	3.26441138220705
24	0.398107170553497	0.467384398144699	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
25	0.398107170553497	0.444193849098993	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
26	0.398107170553497	0.516327458285146	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
27	0.398107170553497	0.307545173471348	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
28	0.398107170553497	0.409612335974683	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
29	0.398107170553497	0.458248265272384	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
30	0.398107170553497	0.304275870984850	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
31	0.398107170553497	0.580395933184759	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
32	0.398107170553497	0.387473782805408	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
33	0.398107170553497	0.463581528974160	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
34	0.398107170553497	0.438517566514672	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
35	1.14455811534130	0.733278906269835	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
36	5.12562982087628	5.71200800387196	6.62033378591853	8.25669501530999	6.99695935484414	6.63244169521429	8.29511908948784	5.08515261071008	7.07466094182344	5.08042041254702
37	0.398107170553497	0.406000329568542	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
38	0.398107170553497	0.308185034318730	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
39	0.398107170553497	0.387864854169203	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
40	0.398107170553497	0.473389063421369	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
41	0.398107170553497	0.472030888525931	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
42	2.01541755092708	3.40064277117848	6.62033378591853	2.52260717113232	3.13115829945870	6.63244169521429	2.56162475592580	5.08515261071008	3.19322612569573	5.08042041254702
43	8.36025058162344	8.22845295371508	6.62033378591853	8.25669501530999	7.81180839924989	6.63244169521429	8.29511908948784	9.85471576166073	7.07466094182344	10.3813995393752
44	8.36025058162344	8.19365299965531	6.62033378591853	8.25669501530999	7.81180839924989	6.63244169521429	8.29511908948784	7.99009691260533	7.07466094182344	7.96441191691902
45	8.36025058162344	5.61640907569093	6.62033378591853	8.25669501530999	5.75383414601900	6.63244169521429	8.29511908948784	7.99009691260533	7.07466094182344	7.96441191691902
46	8.36025058162344	7.89394116914018	6.62033378591853	8.25669501530999	7.81180839924989	6.63244169521429	8.29511908948784	7.83445862413981	7.07466094182344	7.96441191691902
47	8.36025058162344	13.0316869507085	6.62033378591853	8.25669501530999	10.3345315574914	6.63244169521429	8.29511908948784	11.0745402506525	10.4360310119695	10.3813995393752
48	8.36025058162344	12.8580248957184	6.62033378591853	8.25669501530999	10.3345315574914	6.63244169521429	8.29511908948784	9.53151842176227	10.4360310119695	10.3813995393752
49	8.36025058162344	8.74527414986166	6.62033378591853	8.25669501530999	7.81180839924989	6.63244169521429	8.29511908948784	9.53151842176227	7.07466094182344	7.96441191691902
50	0.398107170553497	0.522212035178556	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
51	0.398107170553497	0.306853343142464	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
52	0.398107170553497	0.262797663173775	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
53	0.398107170553497	0.625923217853296	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
54	0.398107170553497	0.465085551451227	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
55	0.398107170553497	0.313977669857045	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
56	0.398107170553497	0.356293551244804	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
57	4.50358736688644	1.71161627483568	6.62033378591853	2.52260717113232	1.41292630723794	6.63244169521429	2.56162475592580	1.51647729558420	1.41855102694391	1.50588657667452
58	8.36025058162344	5.54534474222511	6.62033378591853	8.25669501530999	5.75383414601900	6.63244169521429	8.29511908948784	5.08515261071008	7.07466094182344	5.08042041254702
59	0.398107170553497	0.315781337231361	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
60	0.398107170553497	0.344146377796315	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
61	0.398107170553497	0.311822220955495	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
62	0.398107170553497	0.604468798060576	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
63	0.398107170553497	0.397665596881245	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
64	0.398107170553497	0.358330407059955	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
65	0.398107170553497	0.348391236173560	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
66	0.398107170553497	0.328239539016119	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
67	0.398107170553497	0.352780527067581	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
68	0.398107170553497	0.268412228469819	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
69	0.895741133745369	1.36894985424866	6.62033378591853	2.52260717113232	1.41292630723794	6.63244169521429	2.56162475592580	1.51647729558420	1.41855102694391	1.50588657667452
70	0.398107170553497	0.559874520107872	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
71	0.398107170553497	0.424110817823919	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
72	0.398107170553497	0.342882867491571	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
73	0.398107170553497	0.531357074438414	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
74	0.398107170553497	0.497673403940618	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
75	0.398107170553497	0.283942553727547	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
76	0.398107170553497	0.293285715556281	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
77	0.398107170553497	0.314601651668337	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
78	0.398107170553497	0.358786826041368	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
79	0.398107170553497	0.649354096044764	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974
80	0.398107170553497	0.513869690327008	0.401621561924488	0.399801950801308	0.399195431036100	0.401806875921925	0.399823914787279	0.399304049028700	0.399215979300123	0.399294789497974

==> data/state_M64Nn32.txt <==
1	0.398107170553497	0.337177225141767	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
2	0.398107170553497	0.531527053123465	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
3	0.398107170553497	0.452252083896518	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
4	0.398107170553497	0.348780323879310	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
5	0.398107170553497	0.411656432385497	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
6	0.398107170553497	0.462579115349818	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
7	5.37444680247221	4.18008757016149	6.42851625466104	7.82665503336685	4.48408143777121	6.49721214440463	7.80420666302179	4.12873844079361	6.45893881576482	4.51790638722815
8	8.36025058162344	10.0097580273699	6.42851625466104	7.82665503336685	9.74990957097276	6.49721214440463	7.80420666302179	9.77636392100320	9.28134998057893	9.71463078308745
9	4.87681283928034	2.97151675432876	6.42851625466104	2.28063398269593	2.61893686888053	6.49721214440463	2.26249423731513	2.53704854128259	2.74666329604124	2.55600309278479
10	0.398107170553497	0.330631744165089	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
11	0.398107170553497	0.317908119386514	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
12	0.398107170553497	0.443332043563904	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
13	0.398107170553497	0.462746289786284	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
14	0.398107170553497	0.430604690026975	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
15	0.398107170553497	0.421431318208379	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
16	0.398107170553497	0.315834793967088	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
17	0.398107170553497	0.418260726996659	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
18	0.398107170553497	0.469123802090391	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
19	0.398107170553497	0.425689483266263	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
20	0.398107170553497	0.382158808737926	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
21	0.398107170553497	0.421803638872630	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
22	3.88154491289660	3.78355579952846	6.42851625466104	2.28063398269593	4.48408143777121	6.49721214440463	2.26249423731513	4.12873844079361	2.74666329604124	4.51790638722815
23	3.01068547731082	2.95540877274788	6.42851625466104	2.28063398269593	2.61893686888053	6.49721214440463	2.26249423731513	2.53704854128259	2.74666329604124	2.55600309278479
24	0.398107170553497	0.412417657014374	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
25	0.398107170553497	0.385517628695103	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
26	0.398107170553497	0.447320352560323	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
27	0.398107170553497	0.335547780551446	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
28	0.398107170553497	0.397980976659078	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
29	0.398107170553497	0.470429333355873	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
30	0.398107170553497	0.398131881093110	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
31	0.398107170553497	0.458213353741817	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
32	0.398107170553497	0.362431463866827	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
33	0.398107170553497	0.490515201682953	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
34	0.398107170553497	0.350689282149771	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
35	1.14455811534130	0.704359551831188	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	1.02059730681057	0.400366844850862	1.01937826581576
36	5.12562982087628	5.37073334488128	6.42851625466104	7.82665503336685	6.54413189826511	6.49721214440463	7.80420666302179	6.51979408217591	6.45893881576482	7.19576808949940
37	0.398107170553497	0.390883359315990	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
38	0.398107170553497	0.393026858248384	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
39	0.398107170553497	0.366305405230289	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
40	0.398107170553497	0.528913812525406	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
41	0.398107170553497	0.486440190304962	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
42	2.01541755092708	2.31670556958041	6.42851625466104	2.28063398269593	2.61893686888053	6.49721214440463	2.26249423731513	2.53704854128259	2.74666329604124	2.55600309278479
43	8.36025058162344	7.18403807123451	6.42851625466104	7.82665503336685	7.13517969056756	6.49721214440463	7.80420666302179	7.27924863947571	6.45893881576482	7.19576808949940
44	8.36025058162344	7.17663653215132	6.42851625466104	7.82665503336685	7.13517969056756	6.49721214440463	7.80420666302179	8.14207831871567	6.45893881576482	7.19576808949940
45	8.36025058162344	5.94160165211195	6.42851625466104	7.82665503336685	6.54413189826511	6.49721214440463	7.80420666302179	8.14207831871567	6.45893881576482	7.19576808949940
46	8.36025058162344	7.73755742156726	6.42851625466104	7.82665503336685	7.13517969056756	6.49721214440463	7.80420666302179	8.14207831871567	9.28134998057893	7.19576808949940
47	8.36025058162344	10.0713488898674	6.42851625466104	7.82665503336685	9.74990957097276	6.49721214440463	7.80420666302179	8.14207831871567	9.28134998057893	9.71463078308745
48	8.36025058162344	10.5850889613827	6.42851625466104	7.82665503336685	9.74990957097276	6.49721214440463	7.80420666302179	8.14207831871567	9.28134998057893	9.71463078308745
49	8.36025058162344	8.15473585034363	6.42851625466104	7.82665503336685	7.13517969056756	6.49721214440463	7.80420666302179	8.14207831871567	9.28134998057893	7.19576808949940
50	0.398107170553497	0.440119073802380	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
51	0.398107170553497	0.345591745344060	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
52	0.398107170553497	0.289598673177440	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
53	0.398107170553497	0.519597387950422	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
54	0.398107170553497	0.436614775217452	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
55	0.398107170553497	0.428071874816773	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
56	0.398107170553497	0.354913830482193	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
57	4.50358736688644	2.53229331904376	6.42851625466104	2.28063398269593	2.61893686888053	6.49721214440463	2.26249423731513	2.53704854128259	2.74666329604124	2.55600309278479
58	8.36025058162344	7.52908863770839	6.42851625466104	7.82665503336685	7.13517969056756	6.49721214440463	7.80420666302179	7.27924863947571	6.45893881576482	7.19576808949940
59	0.398107170553497	0.321631201553077	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
60	0.398107170553497	0.394931145724329	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
61	0.398107170553497	0.362126559508703	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
62	0.398107170553497	0.465554149787291	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
63	0.398107170553497	0.339712447118607	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
64	0.398107170553497	0.386995120547680	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
65	0.398107170553497	0.328223695081468	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
66	0.398107170553497	0.378755875337536	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
67	0.398107170553497	0.389542096209369	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
68	0.398107170553497	0.357303071635570	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
69	0.895741133745369	0.940745707964648	0.404867321051335	2.28063398269593	1.04586544597778	0.405744810134104	2.26249423731513	1.02059730681057	1.05370316906867	1.01937826581576
70	0.398107170553497	0.430669339370768	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
71	0.398107170553497	0.476406865468693	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
72	0.398107170553497	0.415460375588311	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
73	0.398107170553497	0.512234599974984	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
74	0.398107170553497	0.452595338526745	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
75	0.398107170553497	0.358143293454590	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
76	0.398107170553497	0.378457671710201	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
77	0.398107170553497	0.363382315689404	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
78	0.398107170553497	0.359051665469911	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
79	0.398107170553497	0.524153574355219	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626
80	0.398107170553497	0.382896998673886	0.404867321051335	0.401106798869982	0.400328184404503	0.405744810134104	0.401121146559976	0.400067535139351	0.400366844850862	0.400058449328626

==> data/state_M64Nn5.txt <==
1	0.398107170553497	0.376859278466246	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
2	0.398107170553497	0.423561521871322	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
3	6.49412321965392	6.29796376020828	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	3.18044653318483	5.11246681009028	9.12272993845540	5.20112391737551
4	8.36025058162344	8.97815315275058	6.56642899299376	8.96672052657518	7.31105569539429	6.55559639336870	9.49338431531345	8.54106016146304	9.12272993845540	10.2169063149709
5	8.36025058162344	4.15183520471592	6.56642899299376	2.85018585478007	5.80307853912246	6.55559639336870	9.49338431531345	6.97881431366671	2.73808406933957	7.26318495906765
6	8.36025058162344	6.58780672875938	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	9.49338431531345	6.97881431366671	9.12272993845540	7.26318495906765
7	8.36025058162344	6.52508645464376	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	9.49338431531345	6.97881431366671	9.12272993845540	7.26318495906765
8	8.36025058162344	6.93202056093580	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	9.49338431531345	6.97881431366671	9.12272993845540	7.26318495906765
9	8.36025058162344	3.27016730991805	6.56642899299376	2.85018585478007	2.50081876955666	6.55559639336870	3.18044653318483	5.11246681009028	2.73808406933957	5.20112391737551
10	5.49885529327018	5.23425185583148	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	9.49338431531345	6.97881431366671	9.12272993845540	7.26318495906765
11	0.398107170553497	0.566378739106185	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
12	0.398107170553497	0.338571722459473	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
13	0.398107170553497	0.477489041445824	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
14	0.398107170553497	0.188892375271904	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
15	0.398107170553497	0.297695940568333	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
16	0.398107170553497	0.234453092771804	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
17	0.398107170553497	0.163695019079676	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
18	0.398107170553497	0.388760461396272	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
19	0.398107170553497	0.324601113093531	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
20	0.398107170553497	0.212408027715552	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
21	0.398107170553497	0.651837857467959	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
22	0.398107170553497	0.332035925869511	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
23	0.398107170553497	0.221474369115402	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
24	0.398107170553497	0.239773988614819	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
25	0.398107170553497	0.636054041087037	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
26	0.398107170553497	0.365955450485606	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
27	0.398107170553497	0.271715146495966	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
28	0.398107170553497	0.219804733772722	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
29	0.398107170553497	0.277440570020920	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
30	0.398107170553497	0.280605476449660	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
31	0.398107170553497	0.261489829611752	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
32	0.398107170553497	0.340427212982689	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
33	0.398107170553497	0.263083491541542	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
34	0.398107170553497	0.261389510182493	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
35	0.398107170553497	0.405111341404952	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
36	0.398107170553497	0.449570923430094	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
37	5.37444680247221	6.09072307785622	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	3.18044653318483	5.11246681009028	9.12272993845540	5.20112391737551
38	8.36025058162344	15.5003631482053	6.56642899299376	8.96672052657518	9.83207176136225	6.55559639336870	9.49338431531345	10.4236579192280	9.12272993845540	10.2169063149709
39	4.87681283928034	1.54255243115661	6.56642899299376	2.85018585478007	2.50081876955666	6.55559639336870	3.18044653318483	2.44943873466592	2.73808406933957	2.43645584891088
40	0.398107170553497	0.135453030722705	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
41	0.398107170553497	0.412485453037193	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
42	0.398107170553497	0.179457641881154	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
43	0.398107170553497	0.687387498275157	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
44	0.398107170553497	0.469828757380324	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
45	0.398107170553497	0.351929603443580	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
46	0.398107170553497	0.493859450308914	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
47	0.398107170553497	0.283225141757256	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
48	0.398107170553497	0.373658974692515	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
49	0.398107170553497	0.601259881533899	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
50	0.398107170553497	0.703075323314246	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
51	0.398107170553497	0.386152857421615	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
52	3.88154491289660	2.51117807299747	6.56642899299376	2.85018585478007	2.50081876955666	6.55559639336870	3.18044653318483	2.44943873466592	2.73808406933957	2.43645584891088
53	3.01068547731082	2.53520272582860	6.56642899299376	2.85018585478007	2.50081876955666	6.55559639336870	3.18044653318483	2.44943873466592	2.73808406933957	2.43645584891088
54	0.398107170553497	0.408477701791011	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
55	0.398107170553497	0.326139377405026	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
56	0.398107170553497	0.410875546667958	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
57	0.398107170553497	0.231230528008468	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
58	0.398107170553497	0.447432509399427	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
59	0.398107170553497	0.362414320100286	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
60	0.398107170553497	0.151683930049180	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
61	0.398107170553497	0.358997072827892	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
62	0.398107170553497	0.374483297084731	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
63	0.398107170553497	0.566853059175158	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
64	0.398107170553497	0.464404979564003	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
65	1.14455811534130	1.13663990377060	0.398612259630403	0.395166553883422	0.619866930904081	0.398849893599271	3.18044653318483	0.816545895000476	0.662067096116938	0.812663343747992
66	5.12562982087628	3.96434564979921	6.56642899299376	2.85018585478007	2.50081876955666	6.55559639336870	3.18044653318483	2.44943873466592	2.73808406933957	2.43645584891088
67	0.398107170553497	0.407377663465954	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
68	0.398107170553497	0.373584055349845	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
69	0.398107170553497	0.537276036793773	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
70	0.398107170553497	0.317557950347682	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
71	0.398107170553497	0.371291720808018	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
72	2.01541755092708	1.97334482598933	6.56642899299376	2.85018585478007	2.50081876955666	6.55559639336870	3.18044653318483	5.11246681009028	2.73808406933957	5.20112391737551
73	8.36025058162344	11.3247003655773	6.56642899299376	8.96672052657518	8.59923109939424	6.55559639336870	9.49338431531345	10.4236579192280	9.12272993845540	10.2169063149709
74	8.36025058162344	11.4210674161399	6.56642899299376	8.96672052657518	8.59923109939424	6.55559639336870	9.49338431531345	6.97881431366671	9.12272993845540	7.26318495906765
75	8.36025058162344	4.26274074484212	6.56642899299376	2.85018585478007	5.80307853912246	6.55559639336870	9.49338431531345	6.97881431366671	2.73808406933957	7.26318495906765
76	8.36025058162344	5.61802857003991	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	9.49338431531345	5.11246681009028	9.12272993845540	5.20112391737551
77	8.36025058162344	10.9946657492023	6.56642899299376	8.96672052657518	8.59923109939424	6.55559639336870	9.49338431531345	10.5273571166365	9.12272993845540	13.9243189814385
78	8.36025058162344	20.9547410565897	6.56642899299376	8.96672052657518	10.7324687030607	6.55559639336870	9.49338431531345	16.6018010709446	9.12272993845540	13.9243189814385
79	8.36025058162344	6.83492273228548	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	9.49338431531345	9.00660611274143	9.12272993845540	13.9243189814385
80	0.398107170553497	0.723674327450310	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.816545895000476	0.385584831440902	0.812663343747992
81	0.398107170553497	0.478629563925996	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
82	0.398107170553497	0.458258995530976	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
83	0.398107170553497	0.646355193893669	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
84	0.398107170553497	0.585411654870118	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
85	0.398107170553497	0.291984253867064	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
86	0.398107170553497	0.819987317235294	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.816545895000476	0.385584831440902	0.812663343747992
87	4.50358736688644	1.91642093822304	6.56642899299376	2.85018585478007	2.50081876955666	6.55559639336870	3.18044653318483	2.44943873466592	2.73808406933957	2.43645584891088
88	8.36025058162344	5.66413911116404	6.56642899299376	8.96672052657518	5.80307853912246	6.55559639336870	9.49338431531345	2.44943873466592	9.12272993845540	7.26318495906765
89	0.398107170553497	0.337925103322045	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
90	0.398107170553497	0.454762798696016	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
91	0.398107170553497	0.535967621812410	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
92	0.398107170553497	1.14711567341854	0.398612259630403	0.395166553883422	0.619866930904081	0.398849893599271	0.395211607595720	0.816545895000476	0.662067096116938	0.812663343747992
93	0.398107170553497	0.262892736771649	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
94	0.398107170553497	0.246857616892462	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
95	0.398107170553497	0.342289787663114	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
96	0.398107170553497	0.336311645287108	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
97	0.398107170553497	0.328610419112389	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
98	0.398107170553497	0.181624894757994	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524
99	0.895741133745369	1.93646866590636	6.56642899299376	2.85018585478007	2.50081876955666	6.55559639336870	3.18044653318483	2.44943873466592	2.73808406933957	2.43645584891088
100	0.398107170553497	0.482716213099543	0.398612259630403	0.395166553883422	0.384223292655372	0.398849893599271	0.395211607595720	0.385294894516486	0.385584831440902	0.385309427994524

==> data/state_M8Nn1.txt <==
1	0.398107170553497	0.942804021372543	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
2	0.398107170553497	0.472646130955572	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
3	0.398107170553497	0.0399460746929054	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
4	0.398107170553497	0.369140093369265	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
5	0.398107170553497	0.165550483263755	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
6	4.37917887608847	10.7494080984324	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
7	1.39337509693724	0.128320677210416	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	8.14459773355993
8	0.398107170553497	0.312696252876098	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
9	0.398107170553497	0.122303100538792	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	8.14459773355993
10	8.36025058162344	12.8793108949516	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
11	8.36025058162344	33.5498305289477	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
12	8.36025058162344	6.83523964356732	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
13	8.36025058162344	18.8084325052137	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
14	8.36025058162344	3.01625685726558	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
15	8.36025058162344	25.1110005828923	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
16	8.36025058162344	0.919971342580446	0.394702720392930	0.365772513859226	0.337221730104885	7.69284766480826	7.73233991402313	8.49797323852102	0.450381058103523	8.14459773355993
17	8.36025058162344	8.97272800038999	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
18	8.36025058162344	22.7961749657660	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
19	8.36025058162344	3.98045081014748	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
20	8.36025058162344	19.7806988101417	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
21	8.36025058162344	11.4722617814523	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
22	8.36025058162344	14.3192458627908	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
23	8.36025058162344	21.3244102591794	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
24	8.36025058162344	3.86495181730768	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
25	8.36025058162344	7.94683595562630	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
26	8.36025058162344	9.58090287681109	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
27	8.36025058162344	4.69114671125227	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
28	8.36025058162344	5.38327932168905	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
29	8.36025058162344	4.05309617601217	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
30	8.36025058162344	6.86121084455490	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
31	8.36025058162344	24.3172972738770	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
32	8.36025058162344	9.54267445506608	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
33	8.36025058162344	9.23944968827171	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
34	8.36025058162344	3.01116439637264	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
35	8.36025058162344	1.89731659439008	0.394702720392930	0.365772513859226	0.439015480376876	7.69284766480826	7.73233991402313	8.49797323852102	0.450381058103523	8.14459773355993
36	8.36025058162344	2.61996013244104	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
37	8.36025058162344	7.96648140809266	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
38	8.36025058162344	11.0295444557697	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
39	8.36025058162344	6.68967251192770	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
40	8.36025058162344	29.7396009524161	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
41	3.38391094970473	4.53843099424138	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
42	0.398107170553497	0.212577253947520	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
43	0.398107170553497	0.352885505700744	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
44	0.398107170553497	0.0927204413611389	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
45	0.398107170553497	0.117898307386452	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
46	0.398107170553497	0.626917985425381	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
47	0.398107170553497	0.989633517725561	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
48	0.398107170553497	2.37772934909664	0.394702720392930	7.77690591252360	0.439015480376876	0.395111705588078	0.377790103288855	0.441087179908346	0.450381058103523	0.455807839144939
49	0.398107170553497	1.28278000488421	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
50	0.398107170553497	0.326481893991276	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
51	0.398107170553497	0.129258947817284	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
52	0.398107170553497	0.453430955411693	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
53	0.398107170553497	0.568344792701741	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
54	0.398107170553497	0.134621603767773	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
55	0.398107170553497	1.43243452082775	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
56	0.398107170553497	0.357507232902678	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
57	0.398107170553497	0.286625476264577	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
58	0.398107170553497	0.0350566711633160	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
59	0.398107170553497	0.266801481926155	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
60	0.398107170553497	0.339077817356387	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
61	0.398107170553497	0.244505643034317	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
62	0.398107170553497	0.00196389635023037	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
63	0.398107170553497	0.0645236222486258	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
64	0.398107170553497	0.0102681973921969	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
65	0.398107170553497	0.304319528656450	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
66	0.398107170553497	0.110538652279970	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
67	0.398107170553497	0.175506659108238	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
68	0.398107170553497	0.00652292992826992	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
69	0.398107170553497	0.527888337298743	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
70	0.398107170553497	0.0939915501511293	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
71	0.398107170553497	0.411080367364110	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
72	0.398107170553497	0.0355952244931018	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
73	0.398107170553497	0.180702294605688	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
74	0.398107170553497	1.28651064066746	0.394702720392930	0.365772513859226	0.337221730104885	7.69284766480826	7.73233991402313	4.67405120911152	0.450381058103523	1.56584827376117
75	8.36025058162344	11.5176432073920	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
76	8.36025058162344	2.27346508655520	0.394702720392930	7.77690591252360	0.439015480376876	7.69284766480826	7.73233991402313	8.49797323852102	0.450381058103523	8.14459773355993
77	8.36025058162344	13.1448991020997	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
78	8.36025058162344	4.95356169162618	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
79	8.36025058162344	30.6005704362452	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
80	8.36025058162344	21.9212402419684	7.56663618392051	7.77690591252360	8.58282871029067	7.69284766480826	7.73233991402313	8.49797323852102	8.33863508588398	8.14459773355993
81	8.36025058162344	0.351736654591396	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
82	0.398107170553497	0.795489126129804	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
83	0.398107170553497	0.219026872262744	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
84	0.398107170553497	0.0342452796000582	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
85	0.398107170553497	0.559945838512260	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
86	0.398107170553497	1.08329357710037	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
87	0.398107170553497	0.269930032494816	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
88	0.398107170553497	0.220111231837558	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
89	0.398107170553497	0.955661136750193	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
90	0.398107170553497	0.227317962251899	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
91	0.398107170553497	0.0269317165001161	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
92	0.398107170553497	0.687062556941582	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
93	0.398107170553497	0.607990719809586	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
94	0.398107170553497	0.293737097731467	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
95	0.398107170553497	0.440303339992109	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
96	0.398107170553497	0.0897067611499685	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
97	0.398107170553497	0.0113210839116520	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
98	0.398107170553497	0.0983609221420686	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.337877795865563	0.363751472317160
99	0.398107170553497	1.35594249485971	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160
100	0.398107170553497	0.854657710720911	0.394702720392930	0.365772513859226	0.337221730104885	0.395111705588078	0.377790103288855	0.347994125801222	0.450381058103523	0.363751472317160

==> data/state_M8Nn2.txt <==
1	0.398107170553497	0.231023886580201	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
2	0.398107170553497	0.890563209363929	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
3	0.398107170553497	0.129931972686478	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
4	0.398107170553497	1.20866018752462	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
5	0.398107170553497	0.579147859363400	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
6	0.398107170553497	0.552940025458090	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
7	0.398107170553497	0.100992199072829	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
8	0.398107170553497	0.0939026165463573	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
9	0.398107170553497	0.412881938029089	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
10	0.398107170553497	0.136152788318434	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
11	0.398107170553497	0.342014694016167	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
12	0.398107170553497	0.453775937449970	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
13	0.398107170553497	0.458177005648111	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
14	0.398107170553497	0.646613392005425	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
15	0.398107170553497	0.347743050646486	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
16	8.36025058162344	0.891935247490876	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
17	8.36025058162344	7.12896532309101	8.08070722449444	9.43263832059632	7.71462967761626	8.11890374914780	5.28943640185570	7.83738624731221	8.52540781004238	8.87790564826135
18	8.36025058162344	1.36970170017733	0.398558989917160	0.397874340831108	0.380148759798607	8.11890374914780	5.28943640185570	5.87002660684633	0.380223184357442	8.87790564826135
19	8.36025058162344	1.93517288438150	8.08070722449444	5.85138166525153	0.380148759798607	8.11890374914780	5.28943640185570	5.87002660684633	8.52540781004238	8.87790564826135
20	8.36025058162344	0.543013875046536	0.398558989917160	0.397874340831108	0.380148759798607	8.11890374914780	5.28943640185570	3.19076380542706	0.380223184357442	8.87790564826135
21	8.36025058162344	2.71557809680752	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	5.87002660684633	8.52540781004238	8.87790564826135
22	8.36025058162344	3.48188158392339	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	8.52789760322954	8.52540781004238	8.87790564826135
23	8.36025058162344	9.16138475550135	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
24	8.36025058162344	3.13877151424266	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
25	8.36025058162344	7.18128174207326	8.08070722449444	9.43263832059632	7.71462967761626	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
26	8.36025058162344	13.5174242483878	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	9.09446149725416	8.52540781004238	8.87790564826135
27	8.36025058162344	10.1986387578427	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	9.09446149725416	8.52540781004238	8.87790564826135
28	8.36025058162344	20.8590506584166	8.08070722449444	9.43263832059632	8.74819425682648	8.11890374914780	9.25331767911437	9.36724731097094	8.52540781004238	8.87790564826135
29	8.36025058162344	2.04594300571118	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
30	8.36025058162344	11.5940710636534	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
31	8.36025058162344	4.91271752524332	8.08070722449444	9.43263832059632	7.71462967761626	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
32	8.36025058162344	13.1004651920054	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	9.09446149725416	8.52540781004238	8.87790564826135
33	8.36025058162344	7.70937671773560	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
34	8.36025058162344	4.79457718370348	8.08070722449444	9.43263832059632	7.71462967761626	8.11890374914780	9.25331767911437	8.52789760322954	8.52540781004238	8.87790564826135
35	8.36025058162344	2.24491196359996	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	8.52789760322954	8.52540781004238	8.87790564826135
36	8.36025058162344	8.21226955548220	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
37	8.36025058162344	8.35030442775287	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
38	8.36025058162344	3.81142410477679	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
39	8.36025058162344	8.46078593931843	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
40	8.36025058162344	8.14383588568019	8.08070722449444	9.43263832059632	8.47441120998849	8.11890374914780	9.25331767911437	8.84926370259676	8.52540781004238	8.87790564826135
41	8.36025058162344	5.46822122180498	8.08070722449444	9.43263832059632	7.71462967761626	8.11890374914780	9.25331767911437	8.52789760322954	8.52540781004238	8.87790564826135
42	8.36025058162344	1.09051972197522	0.398558989917160	0.397874340831108	0.380148759798607	8.11890374914780	9.25331767911437	5.87002660684633	0.380223184357442	8.87790564826135
43	8.36025058162344	3.67442879716679	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	7.83738624731221	8.52540781004238	8.87790564826135
44	8.36025058162344	4.03039444413585	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	8.52789760322954	8.52540781004238	8.87790564826135
45	8.36025058162344	1.54780415891455	0.398558989917160	0.397874340831108	0.380148759798607	8.11890374914780	9.25331767911437	8.52789760322954	0.380223184357442	8.87790564826135
46	8.36025058162344	20.7313561099243	8.08070722449444	9.43263832059632	8.74819425682648	8.11890374914780	9.25331767911437	9.36724731097094	8.52540781004238	8.87790564826135
47	8.36025058162344	3.56085558578237	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	9.25331767911437	8.52789760322954	8.52540781004238	8.87790564826135
48	8.36025058162344	3.33300795257204	8.08070722449444	5.85138166525153	4.11447809284380	8.11890374914780	5.28943640185570	5.87002660684633	8.52540781004238	8.87790564826135
49	1.39337509693724	0.934690156441696	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
50	0.398107170553497	0.817785527638450	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
51	0.398107170553497	0.103074558689161	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
52	0.398107170553497	0.780582395754546	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
53	0.398107170553497	0.133307902230166	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
54	0.398107170553497	0.182334056908838	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
55	0.398107170553497	0.443455941143289	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
56	0.398107170553497	0.334846762615958	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
57	0.398107170553497	0.0745932818267790	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
58	0.398107170553497	0.561029609178585	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
59	0.398107170553497	0.0710127520033946	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
60	0.398107170553497	0.212102210913565	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
61	0.398107170553497	0.315735645772104	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
62	0.398107170553497	0.123618592318747	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
63	0.398107170553497	0.458595659109065	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
64	0.398107170553497	0.0463723366443138	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
65	0.398107170553497	0.337552346472172	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
66	0.398107170553497	0.539931866841630	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
67	0.398107170553497	0.513088306112005	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
68	0.398107170553497	0.134312871858829	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
69	0.398107170553497	0.191207163861163	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
70	0.398107170553497	0.257377458332784	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
71	0.398107170553497	0.185283795777188	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
72	0.398107170553497	0.387830855681667	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
73	0.398107170553497	0.790432461544651	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
74	0.398107170553497	0.237807113460448	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
75	0.398107170553497	0.0951621005824104	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
76	0.398107170553497	0.313941953519030	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
77	0.398107170553497	0.706400798718030	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
78	0.398107170553497	0.495774197749368	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
79	0.398107170553497	0.249337126870068	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428
80	0.398107170553497	0.459580966732947	0.398558989917160	0.397874340831108	0.380148759798607	0.398808267890475	0.398538897377035	0.382699382284266	0.380223184357442	0.383639620043428

==> data/state_M8Nn4.txt <==
1	0.398107170553497	0.194536882706511	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
2	0.398107170553497	0.697405063548792	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
3	0.398107170553497	0.561840267325636	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
4	0.398107170553497	0.639422365690836	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
5	0.398107170553497	0.814067074327535	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
6	0.398107170553497	0.352263022327103	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
7	0.398107170553497	0.0965158663958181	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
8	0.398107170553497	0.129496469338709	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
9	0.398107170553497	0.445458666869388	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
10	0.398107170553497	0.232818205954568	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
11	0.398107170553497	0.292969988134873	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
12	0.398107170553497	0.290514607670019	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
13	0.398107170553497	0.415335670908363	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
14	0.398107170553497	0.547932994564943	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
15	0.398107170553497	0.333957310054773	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
16	8.36025058162344	6.51083079650423	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	5.37686964712775
17	8.36025058162344	4.93280720987188	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
18	8.36025058162344	1.58845326749029	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	4.66458622103770	8.50028757429329	5.37686964712775
19	8.36025058162344	4.74021810501048	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
20	8.36025058162344	2.13496475346580	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	4.66458622103770	8.50028757429329	8.77780168664736
21	8.36025058162344	7.05548408991569	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
22	8.36025058162344	3.99968912090585	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
23	8.36025058162344	5.00732341949296	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
24	8.36025058162344	6.78747340521014	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
25	8.36025058162344	4.20774496286699	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
26	8.36025058162344	11.3254064872350	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	8.10052587673504	8.50028757429329	8.77780168664736
27	8.36025058162344	8.42909936792083	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
28	8.36025058162344	12.8715326562374	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	10.4254200733766	8.10052587673504	8.50028757429329	8.77780168664736
29	8.36025058162344	6.90937704797564	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
30	8.36025058162344	9.27121588178173	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
31	8.36025058162344	3.23314179607841	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
32	8.36025058162344	7.16320981242426	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
33	8.36025058162344	5.53276479322836	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
34	8.36025058162344	9.57168184871339	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
35	8.36025058162344	4.00676463424742	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
36	8.36025058162344	5.33292818275737	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
37	8.36025058162344	7.86006772245822	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
38	8.36025058162344	5.67105923023756	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
39	8.36025058162344	4.67515031671507	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
40	8.36025058162344	5.11361486195039	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
41	8.36025058162344	6.84402699639497	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
42	8.36025058162344	7.93777575347097	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
43	8.36025058162344	7.03204609906529	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
44	8.36025058162344	4.15809800421480	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
45	8.36025058162344	3.13425116052259	7.88457900129697	7.18861433596007	5.82948539882216	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
46	8.36025058162344	12.6487669664784	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	10.4254200733766	8.10052587673504	8.50028757429329	8.77780168664736
47	8.36025058162344	8.06816510829263	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
48	8.36025058162344	7.73020517259696	7.88457900129697	7.18861433596007	7.51288712195335	7.85517175235669	6.89991101184028	7.62608221869078	8.50028757429329	8.77780168664736
49	1.39337509693724	1.16717655346509	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.507751282739593	0.390033356614802	0.510015895302974
50	0.398107170553497	0.615990120503834	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
51	0.398107170553497	0.348860591651685	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
52	0.398107170553497	0.680874198472367	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
53	0.398107170553497	0.196080207799309	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
54	0.398107170553497	0.489880932615465	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
55	0.398107170553497	0.375871830439105	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
56	0.398107170553497	0.535907346953589	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
57	0.398107170553497	0.207204800102630	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
58	0.398107170553497	0.513294203209010	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
59	0.398107170553497	0.678621175595041	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
60	0.398107170553497	0.428581719721526	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
61	0.398107170553497	0.384863857017436	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
62	0.398107170553497	0.195714177410014	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
63	0.398107170553497	0.429703435676026	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
64	0.398107170553497	0.167999522986501	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
65	0.398107170553497	0.338821079552636	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
66	0.398107170553497	0.345459606360850	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
67	0.398107170553497	0.436970200164086	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
68	0.398107170553497	0.358575429332174	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
69	0.398107170553497	0.153935367037115	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
70	0.398107170553497	0.387590926125628	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
71	0.398107170553497	0.183374339287554	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
72	0.398107170553497	0.506982842833296	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
73	0.398107170553497	0.461610145133855	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
74	0.398107170553497	0.172842688444247	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
75	0.398107170553497	0.0657700688445605	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
76	0.398107170553497	0.202279928438610	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
77	0.398107170553497	0.421440380452582	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
78	0.398107170553497	0.770562948239191	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
79	0.398107170553497	0.213735540357907	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414
80	0.398107170553497	0.356525255748621	0.396013046930462	0.395940370312575	0.389938303761079	0.395893342674714	0.395819469533737	0.389597495920549	0.390033356614802	0.389410626676414

==> data/state_M8Nn5.txt <==
1	0.398107170553497	0.697373104883552	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
2	0.398107170553497	0.329438917873590	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
3	0.398107170553497	0.235631586506645	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
4	0.398107170553497	0.405241918140337	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
5	0.398107170553497	0.178308890423006	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
6	4.37917887608847	7.92803541549795	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	5.27943673643202	8.33756593579380	6.05211650726203
7	1.39337509693724	0.817024362351455	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.505687009486982	0.391801072265522	0.506949142062862
8	0.398107170553497	0.772553688149104	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
9	0.398107170553497	0.622533582288498	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.505687009486982	0.391801072265522	0.506949142062862
10	8.36025058162344	5.44220865162707	7.97382069560425	7.51883533229099	6.42369589387844	7.94799039518977	7.30208689044697	5.27943673643202	8.33756593579380	6.05211650726203
11	8.36025058162344	13.9314064222810	7.97382069560425	7.51883533229099	8.15341730419910	7.94799039518977	10.2313223847802	8.22488950870522	8.33756593579380	8.65931006164520
12	8.36025058162344	7.46660558949189	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
13	8.36025058162344	9.69349982634814	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
14	8.36025058162344	6.67297112861413	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
15	8.36025058162344	14.2460572000552	7.97382069560425	7.51883533229099	8.15341730419910	7.94799039518977	10.2313223847802	8.22488950870522	8.33756593579380	8.65931006164520
16	8.36025058162344	4.79944582400071	7.97382069560425	7.51883533229099	6.42369589387844	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
17	8.36025058162344	11.4834403828485	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
18	8.36025058162344	12.4175224930597	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
19	8.36025058162344	8.16396464936609	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
20	8.36025058162344	10.3064367778835	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
21	8.36025058162344	9.33173603155523	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
22	8.36025058162344	12.4914861455034	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
23	8.36025058162344	10.1319039552644	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
24	8.36025058162344	12.1140278139066	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
25	8.36025058162344	4.10434259398531	7.97382069560425	7.51883533229099	6.42369589387844	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
26	8.36025058162344	9.11617318085846	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
27	8.36025058162344	7.77922646166811	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
28	8.36025058162344	6.77889526534241	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
29	8.36025058162344	8.93718135144441	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
30	8.36025058162344	4.31231832412808	7.97382069560425	7.51883533229099	6.42369589387844	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
31	8.36025058162344	10.3464150509902	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
32	8.36025058162344	11.7949695316331	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
33	8.36025058162344	5.05870104194042	7.97382069560425	7.51883533229099	6.42369589387844	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
34	8.36025058162344	9.16785031844991	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
35	8.36025058162344	5.67316248321799	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
36	8.36025058162344	13.6559382136396	7.97382069560425	7.51883533229099	8.15341730419910	7.94799039518977	7.30208689044697	8.22488950870522	8.33756593579380	8.65931006164520
37	8.36025058162344	15.2250228503552	7.97382069560425	7.51883533229099	8.15341730419910	7.94799039518977	10.2313223847802	8.22488950870522	8.33756593579380	8.65931006164520
38	8.36025058162344	6.53328255121887	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
39	8.36025058162344	15.9380544615390	7.97382069560425	7.51883533229099	8.15341730419910	7.94799039518977	10.2313223847802	8.22488950870522	8.33756593579380	8.65931006164520
40	8.36025058162344	13.2654948192623	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	8.22488950870522	8.33756593579380	8.65931006164520
41	3.38391094970473	3.42547223207213	7.97382069560425	7.51883533229099	6.42369589387844	7.94799039518977	7.30208689044697	5.27943673643202	8.33756593579380	6.05211650726203
42	0.398107170553497	0.182039235666142	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
43	0.398107170553497	0.214072430162052	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
44	0.398107170553497	0.183424474074365	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
45	0.398107170553497	0.557338857904071	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
46	0.398107170553497	0.378552259887942	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
47	0.398107170553497	1.11910766458075	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
48	0.398107170553497	0.722779290567873	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
49	0.398107170553497	0.677879642824121	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
50	0.398107170553497	0.485110251080325	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
51	0.398107170553497	0.197035247525336	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
52	0.398107170553497	0.545214303048036	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
53	0.398107170553497	0.201509561206900	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
54	0.398107170553497	0.252731713115350	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
55	0.398107170553497	0.507509567269947	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
56	0.398107170553497	0.277371328425437	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
57	0.398107170553497	0.471210346305582	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
58	0.398107170553497	0.273399809336104	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
59	0.398107170553497	0.244141185898333	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
60	0.398107170553497	0.722348535051989	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
61	0.398107170553497	0.301375560461880	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
62	0.398107170553497	0.115716352095137	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
63	0.398107170553497	0.167112968183813	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
64	0.398107170553497	0.361106502500101	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
65	0.398107170553497	0.524948244435808	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
66	0.398107170553497	0.363068544768216	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
67	0.398107170553497	0.420378683439640	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
68	0.398107170553497	0.225406158558541	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
69	0.398107170553497	0.473250657802271	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
70	0.398107170553497	0.246333602127111	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
71	0.398107170553497	0.141938138842941	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
72	0.398107170553497	0.342886911448603	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
73	0.398107170553497	0.548368167277441	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
74	0.398107170553497	0.666995866757255	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.505687009486982	0.391801072265522	0.506949142062862
75	8.36025058162344	8.39314167590030	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	6.05211650726203
76	8.36025058162344	8.35078678265318	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
77	8.36025058162344	8.81466023675626	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
78	8.36025058162344	4.54156869324696	7.97382069560425	7.51883533229099	6.42369589387844	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
79	8.36025058162344	12.1900646726082	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
80	8.36025058162344	8.42470309774141	7.97382069560425	7.51883533229099	7.60170946335823	7.94799039518977	7.30208689044697	7.88393407602415	8.33756593579380	8.65931006164520
81	8.36025058162344	5.27134647063562	7.97382069560425	7.51883533229099	6.42369589387844	7.94799039518977	7.30208689044697	5.27943673643202	8.33756593579380	6.05211650726203
82	0.398107170553497	0.440854459557842	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
83	0.398107170553497	0.362408484234312	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
84	0.398107170553497	0.621103304213747	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
85	0.398107170553497	0.463090809858412	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
86	0.398107170553497	0.521369666533809	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
87	0.398107170553497	0.323143588181881	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
88	0.398107170553497	0.389321821562524	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
89	0.398107170553497	0.510662972558009	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
90	0.398107170553497	0.232929965062535	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
91	0.398107170553497	0.127773103937254	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
92	0.398107170553497	0.321472823091141	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
93	0.398107170553497	0.333469506577768	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
94	0.398107170553497	0.200607736685000	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
95	0.398107170553497	0.542412040081042	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
96	0.398107170553497	0.278585163646738	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
97	0.398107170553497	0.164285652514485	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
98	0.398107170553497	0.407401134367275	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
99	0.398107170553497	0.500787643228687	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
100	0.398107170553497	0.594178202345380	0.396116278068414	0.396099295892087	0.391695237817430	0.395975501987089	0.395937124379346	0.390837866600123	0.391801072265522	0.390706517473272
